On the singular limit problem for nonlocal conservation laws: A general approximation result for kernels with fixed support

We prove the convergence of solutions of nonlocal conservation laws to their local entropic counterpart for a fundamentally extended class of nonlocal kernels when these kernels approach a Dirac distribution. The nonlocal kernels are assumed to have fixed support and do not have to be monotonic. With sharp estimates of the nonlocal kernels and a surrogate nonlocal quantity, we prove compactness in $C(L^{1}_{\text{loc}})$ which allow passing to the limit in the weak formulation. A careful analysis of the entropy condition of local conservation laws together with the named estimators for the considered kernels enable it to prove the entropy admissibility of the nonlocal equation in the limit, completing the convergence proof.

==> data/convergence1_eta1.txt <==
x	q
-1.1308	0
-1.0308	0
-0.93077	0
-0.83075	0
-0.70344	0
-0.56149	0
-0.46308	0
-0.40018	0
-0.36	0
-0.35914	0
-0.35828	0
-0.35744	0
-0.3566	0
-0.35578	0
-0.35496	0
-0.35415	0
-0.35336	0
-0.35257	0
-0.35178	0
-0.35101	0
-0.35025	0
-0.34949	0
-0.34874	0
-0.348	0
-0.34727	0
-0.34655	0
-0.34583	0
-0.34512	0
-0.34442	0
-0.34373	0
-0.34305	0
-0.34237	0
-0.3417	0
-0.34103	0
-0.34038	0
-0.33973	0
-0.33908	0
-0.33845	0
-0.33782	0
-0.33719	0
-0.33658	0
-0.33597	0
-0.33536	0
-0.33477	0
-0.33417	0
-0.33359	0
-0.33054	0.88649
-0.32756	0.90631
-0.32463	0.92251
-0.32175	0.93821
-0.31892	0.95428
-0.31613	0.9713
-0.3134	0.98975
-0.31073	1.0102
-0.30811	1.0333
-0.30554	1.0507
-0.30297	1.0521
-0.3004	1.053
-0.29784	1.0538
-0.29528	1.0545
-0.29271	1.0552
-0.29015	1.0559
-0.2876	1.0565
-0.28504	1.0571
-0.28248	1.0576
-0.27993	1.0582
-0.27738	1.0587
-0.27483	1.0591
-0.27227	1.0596
-0.26973	1.0601
-0.26718	1.0605
-0.26463	1.0609
-0.26208	1.0613
-0.25954	1.0618
-0.25699	1.0622
-0.25445	1.0626
-0.25191	1.063
-0.24937	1.0634
-0.24682	1.0639
-0.24429	1.0643
-0.24175	1.0648
-0.23921	1.0653
-0.23667	1.0658
-0.23414	1.0663
-0.23161	1.0669
-0.22907	1.0676
-0.22654	1.0682
-0.22402	1.0689
-0.22149	1.0697
-0.21896	1.0705
-0.21644	1.0714
-0.21392	1.0723
-0.2114	1.0734
-0.20889	1.0745
-0.20638	1.0757
-0.20386	1.0763
-0.20135	1.0738
-0.19882	1.0708
-0.19629	1.0678
-0.19375	1.0647
-0.19121	1.0616
-0.18865	1.0585
-0.18609	1.0553
-0.18352	1.0521
-0.18095	1.0489
-0.17836	1.0456
-0.17577	1.0423
-0.17317	1.039
-0.17056	1.0357
-0.16794	1.0323
-0.16531	1.0289
-0.16268	1.0254
-0.16003	1.0219
-0.15738	1.0184
-0.15472	1.0149
-0.15204	1.0113
-0.14936	1.0077
-0.14667	1.004
-0.14397	1.0003
-0.14126	0.99664
-0.13854	0.9929
-0.1358	0.98913
-0.13306	0.98534
-0.13031	0.9815
-0.12754	0.97764
-0.12477	0.97375
-0.12198	0.96982
-0.11918	0.96587
-0.11637	0.96188
-0.11355	0.95786
-0.11072	0.95382
-0.10787	0.94974
-0.10501	0.94563
-0.10214	0.94149
-0.099258	0.93732
-0.096362	0.93312
-0.093452	0.92889
-0.090529	0.92463
-0.087593	0.92033
-0.084642	0.91601
-0.081677	0.91166
-0.078698	0.90728
-0.075705	0.90286
-0.072697	0.89842
-0.069673	0.89395
-0.066635	0.88944
-0.06358	0.88491
-0.06051	0.88034
-0.057424	0.87575
-0.054322	0.87112
-0.051202	0.86647
-0.048066	0.86178
-0.044913	0.85707
-0.041742	0.85232
-0.038553	0.84754
-0.035346	0.84274
-0.03212	0.8379
-0.028876	0.83304
-0.025612	0.82814
-0.022329	0.82321
-0.019026	0.81825
-0.015703	0.81326
-0.012359	0.80825
-0.0089942	0.8032
-0.0056078	0.79812
-0.0021996	0.79301
0.0012308	0.78787
0.0046838	0.7827
0.0081599	0.77751
0.011659	0.7723
0.015183	0.76707
0.018731	0.76181
0.022303	0.75654
0.025901	0.75125
0.029524	0.74593
0.033173	0.7406
0.036849	0.73524
0.040552	0.72987
0.044283	0.72448
0.048041	0.71906
0.051829	0.71363
0.055645	0.70819
0.059491	0.70272
0.063367	0.69723
0.067275	0.69173
0.071213	0.68621
0.075184	0.68068
0.079187	0.67512
0.083224	0.66955
0.087294	0.66397
0.091399	0.65837
0.09554	0.65275
0.099716	0.64712
0.10393	0.64147
0.10818	0.63581
0.11247	0.63014
0.1168	0.62445
0.12117	0.61875
0.12557	0.61303
0.13002	0.60731
0.13452	0.60157
0.13905	0.59582
0.14363	0.59005
0.14826	0.58428
0.15293	0.57849
0.15765	0.5727
0.16242	0.5669
0.16724	0.56108
0.1721	0.55526
0.17702	0.54943
0.18199	0.54359
0.18702	0.53774
0.1921	0.53189
0.19724	0.52602
0.20244	0.52016
0.20769	0.51428
0.21301	0.50841
0.21838	0.50252
0.22383	0.49664
0.22933	0.49074
0.23491	0.48485
0.24055	0.47895
0.24626	0.47306
0.25205	0.46716
0.25791	0.46125
0.26384	0.45535
0.26986	0.44945
0.27595	0.44355
0.28213	0.43765
0.28839	0.43175
0.29473	0.42586
0.29675	0
0.29877	0
0.30081	0
0.30285	0
0.30491	0
0.30699	0
0.30907	0
0.31116	0
0.31327	0
0.31539	0
0.31752	0
0.31965	0
0.3218	0
0.32396	0
0.32614	0
0.32832	0
0.33051	0
0.33271	0
0.33492	0
0.33715	0
0.33938	0
0.34162	0
0.34387	0
0.34613	0
0.3484	0
0.35068	0
0.35297	0
0.35527	0
0.35758	0
0.3599	0
0.36222	0
0.36456	0
0.3669	0
0.36925	0
0.37162	0
0.37399	0
0.37636	0
0.37875	0
0.38114	0
0.38355	0
0.38596	0
0.38838	0
0.3908	0
0.39324	0
0.39568	0
0.39813	0
0.40059	0
0.40305	0
0.40553	0
0.40801	0
0.41049	0
0.41299	0
0.41549	0
0.418	0
0.42052	0
0.42304	0
0.42557	0
0.42811	0
0.43065	0
0.4332	0
0.43576	0
0.43832	0
0.44089	0
0.44347	0
0.44605	0
0.44864	0
0.45124	0
0.45384	0
0.45645	0
0.45906	0
0.46168	0
0.46431	0
0.46694	0
0.46958	0
0.47222	0
0.47487	0
0.47752	0
0.48019	0
0.48285	0
0.48552	0
0.4882	0
0.49088	0
0.49357	0
0.49626	0
0.49896	0
0.50166	0
0.50437	0
0.50707	0
0.50977	0
0.51247	0
0.51518	0
0.51788	0
0.52058	0
0.52328	0
0.52599	0
0.52869	0
0.53139	0
0.5341	0
0.5368	0
0.5395	0
0.5422	0
0.54491	0
0.54761	0
0.55031	0
0.55301	0
0.55572	0
0.55842	0
0.56112	0
0.56383	0
0.56653	0
0.56923	0
0.57193	0
0.57464	0
0.57734	0
0.58004	0
0.58274	0
0.58545	0
0.58815	0
0.59085	0
0.59356	0
0.59626	0
0.59896	0
0.60166	0
0.60437	0
0.60707	0
0.60977	0
0.61247	0
0.61518	0
0.61788	0
0.62058	0
0.62328	0
0.62599	0
0.62869	0
0.63139	0
0.6341	0
0.6368	0
0.6395	0
0.6422	0
0.64491	0
0.64761	0
0.65031	0
0.65301	0
0.65572	0
0.65842	0
0.66112	0
0.66383	0
0.66653	0
0.66923	0
0.67193	0
0.67464	0
0.67734	0
0.68004	0
0.68274	0
0.68545	0
0.68815	0
0.69085	0
0.69356	0
0.69626	0
0.69896	0
0.70166	0
0.70437	0
0.70707	0
0.70977	0
0.71247	0
0.71518	0
0.71788	0
0.72058	0
0.72328	0
0.72599	0
0.72869	0
0.73139	0
0.7341	0
0.7368	0
0.7395	0
0.7422	0
0.74491	0
0.74761	0
0.75031	0
0.75301	0
0.75572	0
0.75842	0
0.76112	0
0.76383	0
0.76653	0
0.76923	0
0.77193	0
0.77464	0
0.77734	0
0.78004	0
0.78274	0
0.78545	0
0.78815	0
0.79085	0
0.79356	0
0.79626	0
0.79896	0
0.80166	0
0.80437	0
0.80707	0
0.80977	0
0.81247	0
0.81518	0
0.81788	0
0.82058	0
0.82328	0
0.82599	0
0.82869	0
0.83139	0
0.8341	0
0.8368	0
0.8395	0
0.8422	0
0.84491	0
0.84761	0
0.85031	0
0.85301	0
0.85572	0
0.85842	0
0.86112	0
0.86383	0
0.86653	0
0.86923	0
0.87193	0
0.87464	0
0.87734	0
0.88004	0
0.88274	0
0.88545	0
0.88815	0
0.89085	0
0.89356	0
0.89626	0
0.89896	0
0.90166	0
0.90437	0
0.90707	0
0.90977	0
0.91247	0
0.91518	0
0.91788	0
0.92058	0
0.92328	0
0.92599	0
0.92869	0
0.93139	0
0.9341	0
0.9368	0
0.9395	0
0.9422	0
0.94491	0
0.94761	0
0.95031	0
0.95301	0
0.95572	0
0.95842	0
0.96112	0
0.96383	0
0.96653	0
0.96923	0
0.97193	0
0.97464	0
0.97734	0
0.98004	0
0.98274	0
0.98545	0
0.98815	0
0.99085	0
0.99356	0
0.99626	0
0.99896	0
1.0017	0
1.0044	0
1.0071	0
1.0098	0
1.0125	0
1.0152	0
1.0179	0
1.0206	0
1.0233	0
1.026	0
1.0287	0
1.0314	0
1.0341	0
1.0368	0
1.0395	0
1.0422	0
1.0449	0
1.0476	0
1.0503	0
1.053	0
1.0557	0
1.0584	0
1.0611	0
1.0638	0
1.0665	0
1.0692	0
1.0719	0
1.0746	0
1.0773	0
1.08	0
1.0827	0
1.0854	0
1.0881	0
1.0909	0
1.0936	0
1.0963	0
1.099	0
1.1017	0
1.1044	0
1.1071	0
1.1098	0
1.1125	0
1.1152	0
1.1179	0
1.1206	0
1.1233	0
1.126	0
1.1287	0
1.1314	0
1.1341	0
1.1368	0
1.1395	0
1.1422	0
1.1449	0
1.1476	0
1.1503	0
1.153	0
1.1557	0
1.1584	0
1.1611	0
1.1638	0
1.1665	0
1.1692	0
1.1719	0
1.1746	0
1.1773	0
1.18	0
1.1827	0
1.1854	0
1.1881	0
1.1909	0
1.1936	0
1.1963	0
1.1991	0
1.2019	0
1.2048	0
1.2076	0
1.2106	0
1.2136	0
1.2166	0
1.2196	0
1.2228	0
1.2259	0
1.2291	0
1.2323	0
1.2356	0
1.2389	0
1.2423	0
1.2457	0
1.2491	0
1.2526	0
1.2562	0
1.2597	0
1.2634	0
1.2671	0
1.2708	0
1.2746	0
1.2784	0
1.2823	0
1.2862	0
1.2902	0
1.2942	0
1.2981	0
1.3021	0
1.306	0
1.3099	0
1.3139	0
1.3178	0
1.3217	0
1.3256	0
1.3295	0
1.3333	0
1.3372	0
1.3411	0
1.3449	0
1.3487	0
1.3525	0
1.3563	0
1.3601	0
1.3638	0
1.3676	0
1.3713	0
1.375	0
1.3787	0
1.3824	0
1.386	0
1.3897	0
1.3933	0
1.3969	0
1.4004	0
1.404	0
1.4075	0
1.411	0
1.4145	0
1.4179	0
1.4214	0
1.4248	0
1.4282	0
1.4315	0
1.4349	0
1.4382	0
1.4415	0
1.4448	0
1.448	0
1.4512	0
1.4544	0
1.4576	0
1.4607	0
1.4638	0
1.4669	0
1.47	0
1.473	0
1.476	0
1.479	0
1.482	0
1.4849	0
1.4878	0
1.4907	0
1.4935	0
1.4963	0
1.4991	0
1.5019	0
1.5047	0
1.5074	0
1.5101	0
1.5127	0
1.5154	0
1.518	0
1.5206	0
1.5231	0
1.5257	0
1.5282	0
1.5307	0
1.5331	0
1.5356	0
1.538	0
1.5404	0
1.5427	0
1.5451	0
1.5474	0
1.5497	0
1.5519	0
1.5542	0
1.5564	0
1.5586	0
1.5608	0
1.5629	0
1.565	0
1.5672	0
1.5692	0
1.5713	0
1.5733	0
1.5754	0
1.5773	0
1.5793	0
1.5813	0
1.5832	0
1.5851	0
1.587	0
1.5889	0
1.5907	0
1.5926	0
1.5944	0
1.5962	0
1.5979	0
1.5997	0
1.6014	0
1.6031	0
1.6048	0
1.6065	0
1.6082	0
1.6098	0
1.6114	0
1.613	0
1.6146	0
1.6162	0
1.6177	0
1.6193	0
1.6208	0
1.6223	0
1.6238	0
1.6253	0
1.6267	0
1.6281	0
1.6296	0
1.631	0
1.6324	0
1.6338	0
1.6351	0
1.6365	0
1.6378	0
1.6391	0
1.6404	0
1.6417	0
1.643	0
1.6443	0
1.6455	0
1.6467	0
1.648	0
1.6492	0
1.6504	0
1.6516	0
1.6527	0
1.6539	0
1.655	0
1.6562	0
1.6573	0
1.6584	0
1.6595	0
1.6606	0
1.6617	0
1.6627	0
1.6638	0
1.6648	0
1.6659	0
1.6669	0
1.6679	0
1.6689	0
1.6699	0
1.6709	0
1.6718	0
1.6728	0
1.6737	0
1.6747	0
1.6756	0
1.6765	0
1.6775	0
1.6784	0
1.6792	0
1.6801	0
1.681	0
1.6819	0
1.6827	0
1.6836	0
1.6844	0
1.6852	0
1.6861	0
1.6869	0
1.6877	0
1.6885	0
1.6893	0
1.6901	0
1.6908	0
1.6916	0
1.6924	0
1.696	0.74021
1.6997	0.74104
1.7033	0.74185
1.7069	0.74264
1.7106	0.74339
1.7142	0.74413
1.7178	0.74483
1.7215	0.74552
1.7251	0.74617
1.7287	0.74681
1.7323	0.74741
1.7359	0.748
1.7395	0.74856
1.7432	0.74909
1.7468	0.7496
1.7504	0.75009
1.754	0.75055
1.7576	0.75099
1.7612	0.7514
1.7648	0.75179
1.7683	0.75216
1.7719	0.75251
1.7755	0.75283
1.7791	0.75312
1.7827	0.75341
1.7863	0.75366
1.7899	0.75389
1.7935	0.7541
1.797	0.75429
1.8006	0.75446
1.8042	0.7546
1.8078	0.75473
1.8114	0.75483
1.815	0.75491
1.8185	0.75498
1.8221	0.75502
1.8257	0.75504
1.8293	0.75505
1.8328	0.75503
1.8364	0.75499
1.84	0.75494
1.8436	0.75486
1.8472	0.75477
1.8508	0.75466
1.8543	0.75454
1.8579	0.75439
1.8615	0.75423
1.8651	0.75405
1.8687	0.75386
1.8723	0.75364
1.8758	0.75341
1.8794	0.75317
1.883	0.75292
1.8866	0.75264
1.8902	0.75236
1.8938	0.75205
1.8974	0.75174
1.901	0.75141
1.9046	0.75107
1.9082	0.75072
1.9118	0.75036
1.9154	0.74999
1.919	0.7496
1.9226	0.74921
1.9262	0.7488
1.9298	0.74839
1.9334	0.74797
1.9371	0.74754
1.9407	0.74711
1.9443	0.74667
1.9479	0.74622
1.9515	0.74577
1.9552	0.74532
1.9588	0.74486
1.9624	0.74441
1.9661	0.74395
1.9697	0.74349
1.9733	0.74303
1.977	0.74258
1.9806	0.74213
1.9843	0.74168
1.9879	0.74124
1.9915	0.7408
1.9952	0.74038
1.9989	0.73996
2.0025	0.73904
2.0062	0.7365
2.0099	0.73382
2.0136	0.73111
2.0173	0.72837
2.021	0.72559
2.0247	0.72279
2.0285	0.71995
2.0323	0.71708
2.036	0.71419
2.0398	0.71126
2.0437	0.7083
2.0475	0.70531
2.0513	0.70229
2.0552	0.69925
2.0591	0.69617
2.063	0.69306
2.0669	0.68993
2.0708	0.68676
2.0748	0.68357
2.0788	0.68035
2.0828	0.6771
2.0868	0.67382
2.0908	0.67051
2.0948	0.66718
2.0989	0.66381
2.103	0.66042
2.1071	0.65701
2.1113	0.65356
2.1154	0.65009
2.1196	0.64659
2.1238	0.64307
2.128	0.63952
2.1323	0.63594
2.1366	0.63234
2.1408	0.62871
2.1452	0.62505
2.1495	0.62137
2.1539	0.61766
2.1583	0.61393
2.1627	0.61018
2.1672	0.6064
2.1717	0.60259
2.1762	0.59876
2.1807	0.59491
2.1853	0.59103
2.1899	0.58713
2.1945	0.58321
2.1992	0.57926
2.2039	0.57529
2.2086	0.5713
2.2134	0.56728
2.2182	0.56324
2.223	0.55918
2.2279	0.5551
2.2328	0.551
2.2377	0.54688
2.2427	0.54273
2.2477	0.53857
2.2528	0.53438
2.2579	0.53017
2.263	0.52595
2.2682	0.5217
2.2734	0.51743
2.2787	0.51315
2.284	0.50885
2.2894	0.50452
2.2948	0.50018
2.3002	0.49582
2.3057	0.49145
2.3113	0.48706
2.3169	0.48264
2.3225	0.47822
2.3282	0.47377
2.334	0.46931
2.3398	0.46484
2.3457	0.46035
2.3516	0.45584
2.3576	0.45132
2.3636	0.44679
2.3698	0.44224
2.3759	0.43768
2.3822	0.4331
2.3885	0.42852
2.3949	0.42392
2.4013	0.4193
2.4078	0.41468
2.4144	0.41004
2.4211	0.4054
2.4278	0.40074
2.4346	0.39608
2.4416	0.3914
2.4485	0.38672
2.4556	0.38202
2.4628	0.37732
2.47	0.37262
2.4774	0.3679
2.4848	0.36318
2.4924	0.35845
2.5	0.35372
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence1_eta2.txt <==
x	q
-1.0613	0
-0.9596	0
-0.84954	0
-0.73376	0
-0.6291	0
-0.56445	0
-0.53751	0
-0.52786	0
-0.52437	0
-0.52431	0
-0.52426	0
-0.5242	0
-0.52415	0
-0.5241	0
-0.52405	0
-0.52401	0
-0.52396	0
-0.52391	0
-0.52387	0
-0.52383	0
-0.52378	0
-0.52374	0
-0.5237	0
-0.52366	0
-0.52362	0
-0.52359	0
-0.52355	0
-0.52352	0
-0.52348	0
-0.52345	0
-0.52341	0
-0.52338	0
-0.52335	0
-0.52332	0
-0.52329	0
-0.52326	0
-0.52323	0
-0.5232	0
-0.52317	0
-0.52315	0
-0.52312	0
-0.52309	0
-0.52307	0
-0.52304	0
-0.52302	0
-0.523	0
-0.51988	0.86853
-0.51677	0.86872
-0.51366	0.8689
-0.51055	0.86917
-0.50745	0.8696
-0.50434	0.87025
-0.50124	0.87124
-0.49814	0.87271
-0.49505	0.8749
-0.49197	0.87812
-0.48891	0.88286
-0.48588	0.88989
-0.48287	0.90015
-0.47988	0.90355
-0.47689	0.90192
-0.47388	0.90027
-0.47088	0.8986
-0.46786	0.89692
-0.46484	0.89521
-0.46182	0.8935
-0.45879	0.89176
-0.45575	0.89001
-0.45271	0.88824
-0.44966	0.88645
-0.4466	0.88464
-0.44354	0.88282
-0.44047	0.88098
-0.4374	0.87912
-0.43432	0.87725
-0.43123	0.87535
-0.42814	0.87345
-0.42504	0.87152
-0.42193	0.86957
-0.41881	0.86761
-0.41569	0.86563
-0.41256	0.86363
-0.40942	0.86161
-0.40628	0.85958
-0.40313	0.85752
-0.39997	0.85545
-0.3968	0.85336
-0.39363	0.85126
-0.39044	0.84913
-0.38725	0.84699
-0.38405	0.84482
-0.38085	0.84264
-0.37763	0.84044
-0.37441	0.83822
-0.37117	0.83598
-0.36793	0.83373
-0.36468	0.83145
-0.36142	0.82915
-0.35815	0.82684
-0.35488	0.8245
-0.35159	0.82216
-0.34829	0.81978
-0.34498	0.81739
-0.34167	0.81498
-0.33834	0.81254
-0.33501	0.81009
-0.33166	0.80761
-0.3283	0.80513
-0.32494	0.80261
-0.32156	0.80008
-0.31817	0.79753
-0.31477	0.79495
-0.31136	0.79236
-0.30794	0.78974
-0.3045	0.7871
-0.30106	0.78445
-0.2976	0.78176
-0.29413	0.77907
-0.29065	0.77635
-0.28715	0.7736
-0.28365	0.77084
-0.28013	0.76805
-0.2766	0.76524
-0.27305	0.76242
-0.26949	0.75956
-0.26592	0.75669
-0.26234	0.7538
-0.25874	0.75088
-0.25512	0.74795
-0.2515	0.74499
-0.24785	0.742
-0.2442	0.739
-0.24052	0.73598
-0.23684	0.73293
-0.23313	0.72987
-0.22942	0.72678
-0.22568	0.72366
-0.22193	0.72054
-0.21816	0.71739
-0.21438	0.71421
-0.21058	0.71102
-0.20676	0.70782
-0.20292	0.70458
-0.19907	0.70133
-0.1952	0.69808
-0.19131	0.69479
-0.1874	0.69148
-0.18347	0.68818
-0.17953	0.68485
-0.17556	0.6815
-0.17157	0.67815
-0.16757	0.6748
-0.16354	0.67142
-0.1595	0.66803
-0.15543	0.66465
-0.15134	0.66115
-0.14723	0.65712
-0.14309	0.65301
-0.13893	0.64887
-0.13473	0.64469
-0.13051	0.64048
-0.12627	0.63624
-0.12199	0.63196
-0.11768	0.62765
-0.11335	0.62331
-0.10898	0.61893
-0.10458	0.61451
-0.10015	0.61005
-0.095689	0.60556
-0.091192	0.60103
-0.086661	0.59645
-0.082094	0.59184
-0.077492	0.58718
-0.072852	0.58248
-0.068173	0.57774
-0.063456	0.57295
-0.058699	0.56811
-0.0539	0.56322
-0.049059	0.55829
-0.044175	0.55331
-0.039245	0.54827
-0.034269	0.54318
-0.029246	0.53804
-0.024174	0.53283
-0.019051	0.52758
-0.013876	0.52226
-0.008647	0.51688
-0.0033624	0.51144
0.0019796	0.50593
0.0073812	0.50036
0.012844	0.49472
0.018371	0.48901
0.023964	0.48323
0.029626	0.47737
0.035359	0.47144
0.041166	0.46543
0.047049	0.45934
0.053013	0.45317
0.059061	0.44691
0.065196	0.44057
0.071421	0.43413
0.077742	0.4276
0.084162	0.42097
0.090686	0.41425
0.09732	0.40741
0.10407	0.40048
0.11094	0.39343
0.11794	0.38627
0.12507	0.37898
0.13234	0.37158
0.13976	0.36405
0.14735	0.35639
0.1551	0.3486
0.16303	0.34066
0.17116	0.33258
0.17949	0.32435
0.18805	0.31597
0.19684	0.30742
0.20589	0.29872
0.21521	0.28984
0.22484	0.28078
0.23479	0.27154
0.2451	0.26211
0.25581	0.25249
0.26694	0.24268
0.27856	0.23265
0.29071	0.22242
0.30346	0.21197
0.31689	0.20131
0.33108	0.19042
0.34615	0.17932
0.34851	0
0.35089	0
0.35328	0
0.35568	0
0.35809	0
0.36051	0
0.36295	0
0.36539	0
0.36785	0
0.37031	0
0.37278	0
0.37527	0
0.37776	0
0.38025	0
0.38276	0
0.38527	0
0.38779	0
0.39032	0
0.39285	0
0.3954	0
0.39794	0
0.4005	0
0.40306	0
0.40562	0
0.40819	0
0.41077	0
0.41335	0
0.41594	0
0.41853	0
0.42113	0
0.42373	0
0.42634	0
0.42895	0
0.43157	0
0.43419	0
0.43682	0
0.43945	0
0.44208	0
0.44472	0
0.44736	0
0.45	0
0.45265	0
0.4553	0
0.45796	0
0.46062	0
0.46328	0
0.46595	0
0.46862	0
0.47129	0
0.47397	0
0.47664	0
0.47933	0
0.48201	0
0.4847	0
0.48739	0
0.49008	0
0.49277	0
0.49547	0
0.49817	0
0.50087	0
0.50357	0
0.50628	0
0.50898	0
0.51168	0
0.51439	0
0.51709	0
0.51979	0
0.52249	0
0.5252	0
0.5279	0
0.5306	0
0.5333	0
0.53601	0
0.53871	0
0.54141	0
0.54412	0
0.54682	0
0.54952	0
0.55222	0
0.55493	0
0.55763	0
0.56033	0
0.56303	0
0.56574	0
0.56844	0
0.57114	0
0.57384	0
0.57655	0
0.57925	0
0.58195	0
0.58466	0
0.58736	0
0.59006	0
0.59276	0
0.59547	0
0.59817	0
0.60087	0
0.60357	0
0.60628	0
0.60898	0
0.61168	0
0.61439	0
0.61709	0
0.61979	0
0.62249	0
0.6252	0
0.6279	0
0.6306	0
0.6333	0
0.63601	0
0.63871	0
0.64141	0
0.64412	0
0.64682	0
0.64952	0
0.65222	0
0.65493	0
0.65763	0
0.66033	0
0.66303	0
0.66574	0
0.66844	0
0.67114	0
0.67384	0
0.67655	0
0.67925	0
0.68195	0
0.68466	0
0.68736	0
0.69006	0
0.69276	0
0.69547	0
0.69817	0
0.70087	0
0.70357	0
0.70628	0
0.70898	0
0.71168	0
0.71439	0
0.71709	0
0.71979	0
0.72249	0
0.7252	0
0.7279	0
0.7306	0
0.7333	0
0.73601	0
0.73871	0
0.74141	0
0.74412	0
0.74682	0
0.74952	0
0.75222	0
0.75493	0
0.75763	0
0.76033	0
0.76303	0
0.76574	0
0.76844	0
0.77114	0
0.77384	0
0.77655	0
0.77925	0
0.78195	0
0.78466	0
0.78736	0
0.79006	0
0.79276	0
0.79547	0
0.79817	0
0.80087	0
0.80357	0
0.80628	0
0.80898	0
0.81168	0
0.81439	0
0.81709	0
0.81979	0
0.82249	0
0.8252	0
0.8279	0
0.8306	0
0.8333	0
0.83601	0
0.83871	0
0.84141	0
0.84412	0
0.84682	0
0.84952	0
0.85222	0
0.85493	0
0.85763	0
0.86033	0
0.86303	0
0.86574	0
0.86844	0
0.87114	0
0.87384	0
0.87655	0
0.87925	0
0.88195	0
0.88466	0
0.88736	0
0.89006	0
0.89276	0
0.89547	0
0.89817	0
0.90087	0
0.90357	0
0.90628	0
0.90898	0
0.91168	0
0.91439	0
0.91709	0
0.91979	0
0.92249	0
0.9252	0
0.9279	0
0.9306	0
0.9333	0
0.93601	0
0.93871	0
0.94141	0
0.94412	0
0.94682	0
0.94952	0
0.95222	0
0.95493	0
0.95763	0
0.96033	0
0.96303	0
0.96574	0
0.96844	0
0.97114	0
0.97384	0
0.97655	0
0.97925	0
0.98195	0
0.98466	0
0.98736	0
0.99006	0
0.99276	0
0.99547	0
0.99817	0
1.0009	0
1.0036	0
1.0063	0
1.009	0
1.0117	0
1.0144	0
1.0171	0
1.0198	0
1.0225	0
1.0252	0
1.028	0
1.0307	0
1.0334	0
1.0362	0
1.0389	0
1.0417	0
1.0445	0
1.0472	0
1.05	0
1.0528	0
1.0556	0
1.0584	0
1.0612	0
1.064	0
1.0668	0
1.0697	0
1.0725	0
1.0753	0
1.0782	0
1.081	0
1.0839	0
1.0868	0
1.0896	0
1.0925	0
1.0954	0
1.0983	0
1.1012	0
1.1041	0
1.107	0
1.1099	0
1.1129	0
1.1158	0
1.1187	0
1.1217	0
1.1247	0
1.1276	0
1.1306	0
1.1336	0
1.1365	0
1.1395	0
1.1425	0
1.1455	0
1.1485	0
1.1515	0
1.1546	0
1.1576	0
1.1606	0
1.1637	0
1.1667	0
1.1698	0
1.1728	0
1.1759	0
1.1789	0
1.182	0
1.1851	0
1.1882	0
1.1913	0
1.1944	0
1.1975	0
1.2006	0
1.2037	0
1.2068	0
1.2099	0
1.213	0
1.2162	0
1.2193	0
1.2224	0
1.2256	0
1.2287	0
1.2319	0
1.235	0
1.2382	0
1.2413	0
1.2445	0
1.2476	0
1.2508	0
1.2539	0
1.2571	0
1.2602	0
1.2634	0
1.2666	0
1.2697	0
1.2729	0
1.276	0
1.2792	0
1.2823	0
1.2855	0
1.2886	0
1.2918	0
1.2949	0
1.2981	0
1.3012	0
1.3043	0
1.3074	0
1.3105	0
1.3136	0
1.3167	0
1.3198	0
1.3229	0
1.3259	0
1.329	0
1.332	0
1.3351	0
1.3381	0
1.3411	0
1.3441	0
1.3471	0
1.35	0
1.353	0
1.3559	0
1.3588	0
1.3617	0
1.3646	0
1.3675	0
1.3703	0
1.3731	0
1.3759	0
1.3787	0
1.3814	0
1.3841	0
1.3868	0
1.3894	0
1.392	0
1.3946	0
1.3972	0
1.3997	0
1.4022	0
1.4046	0
1.407	0
1.4094	0
1.4118	0
1.4141	0
1.4164	0
1.4186	0
1.4208	0
1.423	0
1.4251	0
1.4272	0
1.4293	0
1.4314	0
1.4334	0
1.4353	0
1.4373	0
1.4392	0
1.441	0
1.4428	0
1.4446	0
1.4464	0
1.4481	0
1.4498	0
1.4515	0
1.4531	0
1.4547	0
1.4562	0
1.4578	0
1.4593	0
1.4607	0
1.4622	0
1.4636	0
1.4649	0
1.4663	0
1.4676	0
1.4688	0
1.4701	0
1.4713	0
1.4725	0
1.4737	0
1.4748	0
1.4759	0
1.477	0
1.4781	0
1.4791	0
1.4801	0
1.4811	0
1.482	0
1.483	0
1.4839	0
1.4848	0
1.4856	0
1.4865	0
1.4873	0
1.4881	0
1.4889	0
1.4897	0
1.4904	0
1.4911	0
1.4918	0
1.4925	0
1.4932	0
1.4938	0
1.4945	0
1.4951	0
1.4957	0
1.4963	0
1.4968	0
1.4974	0
1.4979	0
1.4985	0
1.499	0
1.4995	0
1.4999	0
1.5004	0
1.5009	0
1.5013	0
1.5018	0
1.5022	0
1.5026	0
1.503	0
1.5034	0
1.5038	0
1.5041	0
1.5045	0
1.5048	0
1.5052	0
1.5055	0
1.5058	0
1.5061	0
1.5064	0
1.5067	0
1.507	0
1.5073	0
1.5076	0
1.5079	0
1.5081	0
1.5084	0
1.5086	0
1.5088	0
1.5091	0
1.5093	0
1.5095	0
1.5097	0
1.51	0
1.5102	0
1.5104	0
1.5105	0
1.5107	0
1.5109	0
1.5111	0
1.5113	0
1.5114	0
1.5116	0
1.5118	0
1.5119	0
1.5121	0
1.5122	0
1.5124	0
1.5125	0
1.5126	0
1.5128	0
1.5129	0
1.513	0
1.5132	0
1.5133	0
1.5134	0
1.5135	0
1.5136	0
1.5137	0
1.5138	0
1.5139	0
1.514	0
1.5141	0
1.5142	0
1.5143	0
1.5144	0
1.5145	0
1.5146	0
1.5147	0
1.5148	0
1.5148	0
1.5149	0
1.515	0
1.5151	0
1.5151	0
1.5152	0
1.5153	0
1.5153	0
1.5154	0
1.5155	0
1.5155	0
1.5156	0
1.5157	0
1.5157	0
1.5158	0
1.5158	0
1.5159	0
1.5159	0
1.516	0
1.516	0
1.5161	0
1.5161	0
1.5162	0
1.5162	0
1.5163	0
1.5163	0
1.5164	0
1.5164	0
1.5165	0
1.5165	0
1.5165	0
1.5166	0
1.5166	0
1.5202	0.75691
1.5238	0.75618
1.5273	0.75543
1.5309	0.75468
1.5345	0.7539
1.5381	0.75311
1.5417	0.75231
1.5453	0.75149
1.5489	0.75066
1.5525	0.74981
1.5561	0.74895
1.5597	0.74807
1.5633	0.74717
1.5669	0.74626
1.5706	0.74534
1.5742	0.7444
1.5778	0.74345
1.5815	0.74248
1.5851	0.74149
1.5888	0.74049
1.5924	0.73947
1.5961	0.73844
1.5997	0.73739
1.6034	0.73633
1.6071	0.73525
1.6108	0.73416
1.6145	0.73305
1.6182	0.73192
1.6219	0.73078
1.6256	0.72962
1.6293	0.72845
1.633	0.72726
1.6367	0.72605
1.6404	0.72483
1.6442	0.72359
1.6479	0.72234
1.6517	0.72107
1.6554	0.71978
1.6592	0.71848
1.6629	0.71716
1.6667	0.71582
1.6705	0.71447
1.6743	0.71309
1.6781	0.71171
1.6819	0.7103
1.6857	0.70888
1.6895	0.70744
1.6934	0.70598
1.6972	0.70451
1.701	0.70302
1.7049	0.70151
1.7088	0.69998
1.7126	0.69844
1.7165	0.69687
1.7204	0.69529
1.7243	0.69369
1.7282	0.69207
1.7321	0.69044
1.736	0.68878
1.74	0.68711
1.7439	0.68541
1.7479	0.6837
1.7518	0.68197
1.7558	0.68022
1.7598	0.67845
1.7638	0.67667
1.7678	0.67485
1.7718	0.67303
1.7758	0.67118
1.7799	0.66931
1.7839	0.66742
1.788	0.66551
1.792	0.66358
1.7961	0.66163
1.8002	0.65966
1.8043	0.65767
1.8085	0.65565
1.8126	0.65362
1.8167	0.65156
1.8209	0.64948
1.8251	0.64738
1.8293	0.64525
1.8335	0.64311
1.8377	0.64094
1.8419	0.63875
1.8462	0.63654
1.8504	0.63431
1.8547	0.63204
1.859	0.62976
1.8633	0.62746
1.8676	0.62513
1.872	0.62278
1.8763	0.6204
1.8807	0.618
1.8851	0.61558
1.8895	0.61313
1.8939	0.61066
1.8984	0.60816
1.9028	0.60564
1.9073	0.6031
1.9118	0.60053
1.9163	0.59794
1.9209	0.59532
1.9254	0.59267
1.93	0.59001
1.9346	0.58732
1.9392	0.5846
1.9439	0.58187
1.9485	0.5791
1.9532	0.57632
1.9579	0.57351
1.9627	0.57068
1.9674	0.56783
1.9722	0.56496
1.977	0.56206
1.9819	0.55914
1.9867	0.55622
1.9916	0.55326
1.9965	0.55029
2.0015	0.54729
2.0064	0.54387
2.0114	0.54026
2.0165	0.53662
2.0215	0.53295
2.0266	0.52924
2.0318	0.52549
2.037	0.5217
2.0422	0.51787
2.0474	0.514
2.0527	0.51009
2.0581	0.50613
2.0635	0.50213
2.0689	0.49809
2.0744	0.494
2.0799	0.48986
2.0854	0.48567
2.0911	0.48143
2.0967	0.47713
2.1024	0.47279
2.1082	0.46838
2.114	0.46392
2.1199	0.45941
2.1259	0.45483
2.1319	0.45018
2.1379	0.44547
2.1441	0.4407
2.1503	0.43586
2.1565	0.43094
2.1629	0.42596
2.1693	0.42089
2.1758	0.41575
2.1824	0.41053
2.1891	0.40522
2.1958	0.39983
2.2027	0.39434
2.2096	0.38877
2.2167	0.3831
2.2238	0.37733
2.2311	0.37146
2.2385	0.36548
2.246	0.35939
2.2537	0.35319
2.2615	0.34687
2.2694	0.34043
2.2775	0.33386
2.2858	0.32716
2.2942	0.32033
2.3028	0.31335
2.3117	0.30623
2.3207	0.29895
2.33	0.29152
2.3395	0.28393
2.3493	0.27617
2.3593	0.26823
2.3697	0.26011
2.3805	0.2518
2.3916	0.2433
2.4031	0.2346
2.4151	0.22569
2.4276	0.21656
2.4406	0.20721
2.4543	0.19764
2.4687	0.18784
2.4839	0.17779
2.5	0.16751
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence1_eta3.txt <==
x	q
-0.92938	0
-0.84496	0
-0.8034	0
-0.79318	0
-0.7914	0
-0.79111	0
-0.79106	0
-0.79106	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.79105	0
-0.78725	0.71093
-0.78344	0.70939
-0.77963	0.70799
-0.77581	0.70853
-0.77199	0.70715
-0.76816	0.70541
-0.76432	0.70367
-0.76047	0.70192
-0.75661	0.70016
-0.75274	0.6984
-0.74886	0.69663
-0.74497	0.69485
-0.74107	0.69306
-0.73716	0.69127
-0.73324	0.68946
-0.72931	0.68766
-0.72537	0.68584
-0.72142	0.68401
-0.71745	0.68218
-0.71348	0.68034
-0.7095	0.6785
-0.7055	0.67664
-0.7015	0.67478
-0.69748	0.67291
-0.69345	0.67103
-0.68941	0.66914
-0.68536	0.66724
-0.6813	0.66534
-0.67723	0.66343
-0.67314	0.66151
-0.66904	0.65958
-0.66494	0.65764
-0.66081	0.6557
-0.65668	0.65375
-0.65253	0.65178
-0.64837	0.64981
-0.6442	0.64783
-0.64002	0.64585
-0.63582	0.64385
-0.63161	0.64184
-0.62738	0.63983
-0.62315	0.6378
-0.6189	0.63577
-0.61463	0.63373
-0.61035	0.63168
-0.60606	0.62962
-0.60175	0.62754
-0.59743	0.62546
-0.5931	0.62337
-0.58875	0.62128
-0.58438	0.61917
-0.58	0.61705
-0.57561	0.61492
-0.57119	0.61278
-0.56677	0.61063
-0.56233	0.60847
-0.55787	0.6063
-0.5534	0.60412
-0.54891	0.60193
-0.5444	0.59973
-0.53988	0.59752
-0.53534	0.59529
-0.53078	0.59306
-0.5262	0.59081
-0.52161	0.58856
-0.517	0.58629
-0.51237	0.58401
-0.50773	0.58172
-0.50306	0.57941
-0.49838	0.5771
-0.49368	0.57477
-0.48896	0.57243
-0.48422	0.57008
-0.47945	0.56772
-0.47467	0.56534
-0.46987	0.56295
-0.46505	0.56055
-0.46021	0.55814
-0.45535	0.55571
-0.45046	0.55327
-0.44555	0.55081
-0.44063	0.54835
-0.43567	0.54586
-0.4307	0.54337
-0.4257	0.54085
-0.42068	0.53833
-0.41564	0.53579
-0.41057	0.53324
-0.40548	0.53067
-0.40036	0.52808
-0.39522	0.52548
-0.39005	0.52286
-0.38485	0.52023
-0.37963	0.51758
-0.37438	0.51492
-0.3691	0.51224
-0.3638	0.50954
-0.35847	0.50682
-0.35311	0.50409
-0.34771	0.50134
-0.34229	0.49857
-0.33684	0.49578
-0.33136	0.49297
-0.32585	0.49015
-0.3203	0.48731
-0.31472	0.48444
-0.30911	0.48156
-0.30346	0.47865
-0.29778	0.47573
-0.29206	0.47278
-0.28631	0.46981
-0.28052	0.46682
-0.27469	0.46381
-0.26883	0.46078
-0.26292	0.45772
-0.25698	0.45464
-0.25099	0.45153
-0.24497	0.4484
-0.2389	0.44525
-0.23278	0.44206
-0.22662	0.43886
-0.22042	0.43562
-0.21417	0.43236
-0.20787	0.42907
-0.20152	0.42575
-0.19512	0.4224
-0.18867	0.41902
-0.18217	0.41561
-0.17561	0.41216
-0.169	0.40869
-0.16233	0.40518
-0.1556	0.40164
-0.14881	0.39806
-0.14196	0.39445
-0.13504	0.39079
-0.12806	0.3871
-0.12101	0.38337
-0.11389	0.3796
-0.1067	0.37579
-0.099432	0.37194
-0.092089	0.36804
-0.084666	0.36409
-0.07716	0.3601
-0.06957	0.35606
-0.061891	0.35197
-0.05412	0.34782
-0.046255	0.34362
-0.038291	0.33937
-0.030225	0.33507
-0.022052	0.33068
-0.013766	0.32621
-0.0053645	0.32168
0.0031592	0.31708
0.011811	0.31241
0.020595	0.30766
0.02952	0.30283
0.038592	0.29792
0.047819	0.29292
0.057208	0.28783
0.06677	0.28265
0.076515	0.27736
0.086453	0.27196
0.096596	0.26645
0.10696	0.26081
0.11756	0.25504
0.12841	0.24913
0.13952	0.24306
0.15094	0.23683
0.16267	0.23042
0.17474	0.22381
0.1872	0.21699
0.20007	0.20993
0.21341	0.20261
0.22727	0.195
0.24172	0.18705
0.25684	0.17872
0.27274	0.16996
0.28956	0.1607
0.30748	0.15083
0.32675	0.14025
0.34774	0.12879
0.37099	0.11624
0.39741	0.10229
0.42866	0.086493
0.46831	0.068158
0.47099	0
0.47367	0
0.47636	0
0.47905	0
0.48174	0
0.48443	0
0.48713	0
0.48983	0
0.49253	0
0.49523	0
0.49793	0
0.50063	0
0.50333	0
0.50604	0
0.50874	0
0.51144	0
0.51414	0
0.51685	0
0.51955	0
0.52225	0
0.52495	0
0.52766	0
0.53036	0
0.53306	0
0.53577	0
0.53847	0
0.54117	0
0.54387	0
0.54658	0
0.54928	0
0.55198	0
0.55468	0
0.55739	0
0.56009	0
0.56279	0
0.5655	0
0.5682	0
0.5709	0
0.5736	0
0.57631	0
0.57901	0
0.58171	0
0.58441	0
0.58712	0
0.58982	0
0.59252	0
0.59522	0
0.59793	0
0.60063	0
0.60333	0
0.60604	0
0.60874	0
0.61144	0
0.61414	0
0.61685	0
0.61955	0
0.62225	0
0.62495	0
0.62766	0
0.63036	0
0.63306	0
0.63577	0
0.63847	0
0.64117	0
0.64387	0
0.64658	0
0.64928	0
0.65198	0
0.65468	0
0.65739	0
0.66009	0
0.66279	0
0.6655	0
0.6682	0
0.6709	0
0.6736	0
0.67631	0
0.67901	0
0.68171	0
0.68441	0
0.68712	0
0.68982	0
0.69252	0
0.69522	0
0.69793	0
0.70063	0
0.70333	0
0.70604	0
0.70874	0
0.71144	0
0.71414	0
0.71685	0
0.71955	0
0.72225	0
0.72496	0
0.72766	0
0.73036	0
0.73307	0
0.73577	0
0.73848	0
0.74119	0
0.74389	0
0.7466	0
0.74931	0
0.75202	0
0.75473	0
0.75743	0
0.76015	0
0.76286	0
0.76557	0
0.76828	0
0.77099	0
0.7737	0
0.77642	0
0.77913	0
0.78185	0
0.78456	0
0.78728	0
0.78999	0
0.79271	0
0.79543	0
0.79814	0
0.80086	0
0.80358	0
0.8063	0
0.80902	0
0.81174	0
0.81446	0
0.81718	0
0.8199	0
0.82262	0
0.82535	0
0.82807	0
0.83079	0
0.83352	0
0.83624	0
0.83897	0
0.8417	0
0.84442	0
0.84715	0
0.84988	0
0.8526	0
0.85533	0
0.85806	0
0.86079	0
0.86352	0
0.86625	0
0.86898	0
0.87171	0
0.87444	0
0.87718	0
0.87991	0
0.88264	0
0.88538	0
0.88811	0
0.89085	0
0.89358	0
0.89632	0
0.89905	0
0.90179	0
0.90453	0
0.90726	0
0.91	0
0.91274	0
0.91548	0
0.91822	0
0.92096	0
0.9237	0
0.92644	0
0.92918	0
0.93192	0
0.93466	0
0.9374	0
0.94015	0
0.94289	0
0.94563	0
0.94837	0
0.95112	0
0.95386	0
0.9566	0
0.95935	0
0.96209	0
0.96483	0
0.96758	0
0.97032	0
0.97307	0
0.97581	0
0.97855	0
0.9813	0
0.98404	0
0.98678	0
0.98952	0
0.99227	0
0.99501	0
0.99775	0
1.0005	0
1.0032	0
1.006	0
1.0087	0
1.0114	0
1.0142	0
1.0169	0
1.0196	0
1.0224	0
1.0251	0
1.0278	0
1.0305	0
1.0333	0
1.036	0
1.0387	0
1.0414	0
1.0441	0
1.0468	0
1.0495	0
1.0522	0
1.0549	0
1.0576	0
1.0603	0
1.063	0
1.0656	0
1.0683	0
1.0709	0
1.0736	0
1.0762	0
1.0789	0
1.0815	0
1.0841	0
1.0867	0
1.0893	0
1.0919	0
1.0945	0
1.097	0
1.0996	0
1.1021	0
1.1046	0
1.1071	0
1.1096	0
1.1121	0
1.1146	0
1.117	0
1.1194	0
1.1218	0
1.1242	0
1.1266	0
1.1289	0
1.1312	0
1.1335	0
1.1358	0
1.1381	0
1.1403	0
1.1425	0
1.1446	0
1.1468	0
1.1489	0
1.151	0
1.153	0
1.155	0
1.157	0
1.159	0
1.1609	0
1.1628	0
1.1646	0
1.1665	0
1.1682	0
1.17	0
1.1717	0
1.1734	0
1.175	0
1.1766	0
1.1782	0
1.1797	0
1.1812	0
1.1826	0
1.184	0
1.1854	0
1.1868	0
1.1881	0
1.1893	0
1.1906	0
1.1918	0
1.1929	0
1.194	0
1.1951	0
1.1962	0
1.1972	0
1.1982	0
1.1991	0
1.2	0
1.2009	0
1.2018	0
1.2026	0
1.2034	0
1.2042	0
1.2049	0
1.2056	0
1.2063	0
1.207	0
1.2076	0
1.2082	0
1.2088	0
1.2094	0
1.2099	0
1.2104	0
1.2109	0
1.2114	0
1.2118	0
1.2123	0
1.2127	0
1.2131	0
1.2135	0
1.2138	0
1.2142	0
1.2145	0
1.2148	0
1.2152	0
1.2154	0
1.2157	0
1.216	0
1.2163	0
1.2165	0
1.2167	0
1.217	0
1.2172	0
1.2174	0
1.2176	0
1.2178	0
1.2179	0
1.2181	0
1.2183	0
1.2184	0
1.2186	0
1.2187	0
1.2188	0
1.219	0
1.2191	0
1.2192	0
1.2193	0
1.2194	0
1.2195	0
1.2196	0
1.2197	0
1.2198	0
1.2199	0
1.2199	0
1.22	0
1.2201	0
1.2202	0
1.2202	0
1.2203	0
1.2203	0
1.2204	0
1.2204	0
1.2205	0
1.2205	0
1.2206	0
1.2206	0
1.2207	0
1.2207	0
1.2208	0
1.2208	0
1.2208	0
1.2209	0
1.2209	0
1.2209	0
1.2209	0
1.221	0
1.221	0
1.221	0
1.221	0
1.2211	0
1.2211	0
1.2211	0
1.2211	0
1.2211	0
1.2212	0
1.2212	0
1.2212	0
1.2212	0
1.2212	0
1.2212	0
1.2212	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2213	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2214	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2215	0
1.2254	0.69468
1.2293	0.69308
1.2332	0.69147
1.2371	0.68985
1.241	0.68822
1.245	0.68659
1.2489	0.68495
1.2529	0.68331
1.2568	0.68166
1.2608	0.68
1.2648	0.67833
1.2688	0.67665
1.2728	0.67497
1.2768	0.67328
1.2808	0.67158
1.2849	0.66988
1.2889	0.66816
1.293	0.66644
1.297	0.66471
1.3011	0.66298
1.3052	0.66123
1.3093	0.65948
1.3134	0.65772
1.3175	0.65595
1.3217	0.65418
1.3258	0.6524
1.33	0.6506
1.3341	0.6488
1.3383	0.64699
1.3425	0.64518
1.3467	0.64335
1.3509	0.64152
1.3551	0.63968
1.3594	0.63783
1.3636	0.63597
1.3679	0.6341
1.3721	0.63222
1.3764	0.63034
1.3807	0.62844
1.3851	0.62654
1.3894	0.62463
1.3937	0.62271
1.3981	0.62077
1.4024	0.61883
1.4068	0.61689
1.4112	0.61493
1.4156	0.61296
1.42	0.61098
1.4245	0.60899
1.4289	0.607
1.4334	0.60499
1.4379	0.60297
1.4424	0.60095
1.4469	0.59891
1.4514	0.59686
1.456	0.5948
1.4605	0.59274
1.4651	0.59066
1.4697	0.58857
1.4743	0.58647
1.4789	0.58436
1.4836	0.58224
1.4882	0.5801
1.4929	0.57796
1.4976	0.57581
1.5023	0.57364
1.507	0.57146
1.5118	0.56927
1.5166	0.56707
1.5213	0.56486
1.5261	0.56263
1.531	0.5604
1.5358	0.55815
1.5407	0.55588
1.5456	0.55361
1.5505	0.55132
1.5554	0.54902
1.5603	0.54671
1.5653	0.54438
1.5703	0.54204
1.5753	0.53969
1.5803	0.53732
1.5854	0.53494
1.5904	0.53255
1.5955	0.53014
1.6007	0.52771
1.6058	0.52527
1.611	0.52282
1.6162	0.52035
1.6214	0.51787
1.6266	0.51537
1.6319	0.51285
1.6372	0.51032
1.6425	0.50778
1.6479	0.50521
1.6532	0.50263
1.6587	0.50004
1.6641	0.49742
1.6695	0.49479
1.675	0.49214
1.6806	0.48947
1.6861	0.48679
1.6917	0.48408
1.6973	0.48136
1.703	0.47861
1.7086	0.47585
1.7144	0.47307
1.7201	0.47027
1.7259	0.46744
1.7317	0.4646
1.7376	0.46173
1.7434	0.45884
1.7494	0.45593
1.7553	0.453
1.7613	0.45005
1.7674	0.44706
1.7735	0.44406
1.7796	0.44103
1.7858	0.43798
1.792	0.4349
1.7982	0.43179
1.8045	0.42866
1.8109	0.4255
1.8173	0.42231
1.8238	0.41909
1.8302	0.41584
1.8368	0.41257
1.8434	0.40926
1.8501	0.40592
1.8568	0.40255
1.8635	0.39914
1.8704	0.3957
1.8773	0.39222
1.8842	0.38871
1.8912	0.38516
1.8983	0.38157
1.9055	0.37795
1.9127	0.37428
1.92	0.37057
1.9274	0.36682
1.9348	0.36302
1.9423	0.35918
1.9499	0.35529
1.9576	0.35135
1.9654	0.34736
1.9733	0.34332
1.9812	0.33922
1.9893	0.33507
1.9975	0.33087
2.0058	0.3266
2.0141	0.32224
2.0226	0.31781
2.0313	0.31332
2.04	0.30875
2.0489	0.3041
2.0579	0.29938
2.0671	0.29458
2.0764	0.28968
2.0859	0.2847
2.0956	0.27962
2.1055	0.27443
2.1155	0.26914
2.1257	0.26373
2.1362	0.2582
2.1469	0.25254
2.1579	0.24673
2.1691	0.24077
2.1806	0.23465
2.1924	0.22835
2.2046	0.22185
2.2172	0.21514
2.2302	0.20819
2.2436	0.20098
2.2576	0.19347
2.2721	0.18563
2.2874	0.17742
2.3034	0.16877
2.3203	0.15962
2.3384	0.14986
2.3578	0.1394
2.3789	0.12805
2.4022	0.11562
2.4288	0.10178
2.4602	0.086098
2.5	0.067871
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence1_eta4.txt <==
x	q
-0.90678	0
-0.86778	0
-0.86504	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.86494	0
-0.861	0.68633
-0.85705	0.6846
-0.85309	0.68287
-0.84913	0.68113
-0.84515	0.67938
-0.84116	0.67762
-0.83716	0.67586
-0.83315	0.67409
-0.82913	0.67232
-0.8251	0.67054
-0.82106	0.66875
-0.81701	0.66696
-0.81294	0.66516
-0.80887	0.66335
-0.80478	0.66154
-0.80069	0.65972
-0.79658	0.65789
-0.79246	0.65605
-0.78833	0.65421
-0.78418	0.65237
-0.78003	0.65051
-0.77586	0.64865
-0.77168	0.64678
-0.76749	0.6449
-0.76329	0.64302
-0.75908	0.64113
-0.75485	0.63923
-0.75061	0.63733
-0.74635	0.63542
-0.74209	0.6335
-0.73781	0.63157
-0.73351	0.62964
-0.72921	0.62769
-0.72489	0.62574
-0.72056	0.62379
-0.71621	0.62182
-0.71185	0.61985
-0.70748	0.61787
-0.70309	0.61588
-0.69869	0.61388
-0.69427	0.61187
-0.68984	0.60986
-0.68539	0.60784
-0.68093	0.60581
-0.67645	0.60377
-0.67196	0.60172
-0.66745	0.59967
-0.66293	0.5976
-0.65839	0.59553
-0.65384	0.59345
-0.64927	0.59136
-0.64468	0.58926
-0.64008	0.58715
-0.63546	0.58503
-0.63082	0.5829
-0.62617	0.58077
-0.6215	0.57862
-0.61681	0.57646
-0.6121	0.5743
-0.60738	0.57212
-0.60264	0.56994
-0.59788	0.56775
-0.5931	0.56554
-0.5883	0.56333
-0.58348	0.5611
-0.57865	0.55886
-0.57379	0.55662
-0.56892	0.55436
-0.56402	0.55209
-0.55911	0.54982
-0.55417	0.54753
-0.54921	0.54523
-0.54423	0.54291
-0.53923	0.54059
-0.53421	0.53826
-0.52917	0.53591
-0.5241	0.53355
-0.51902	0.53118
-0.51391	0.5288
-0.50877	0.5264
-0.50361	0.524
-0.49843	0.52158
-0.49323	0.51914
-0.48799	0.5167
-0.48274	0.51424
-0.47746	0.51177
-0.47215	0.50928
-0.46682	0.50678
-0.46146	0.50427
-0.45607	0.50174
-0.45066	0.4992
-0.44522	0.49664
-0.43974	0.49407
-0.43425	0.49149
-0.42872	0.48888
-0.42316	0.48627
-0.41757	0.48363
-0.41195	0.48099
-0.4063	0.47832
-0.40062	0.47564
-0.3949	0.47294
-0.38916	0.47023
-0.38338	0.46749
-0.37756	0.46474
-0.37171	0.46197
-0.36582	0.45919
-0.3599	0.45638
-0.35394	0.45356
-0.34795	0.45071
-0.34191	0.44785
-0.33584	0.44497
-0.32972	0.44206
-0.32357	0.43914
-0.31737	0.43619
-0.31113	0.43322
-0.30485	0.43023
-0.29853	0.42722
-0.29215	0.42418
-0.28574	0.42112
-0.27927	0.41804
-0.27276	0.41493
-0.2662	0.4118
-0.25958	0.40864
-0.25292	0.40545
-0.2462	0.40224
-0.23942	0.399
-0.23259	0.39573
-0.22571	0.39243
-0.21876	0.3891
-0.21175	0.38574
-0.20468	0.38235
-0.19755	0.37893
-0.19035	0.37547
-0.18309	0.37198
-0.17575	0.36845
-0.16835	0.36489
-0.16087	0.36129
-0.15331	0.35765
-0.14567	0.35398
-0.13796	0.35026
-0.13016	0.3465
-0.12227	0.34269
-0.11429	0.33884
-0.10622	0.33494
-0.098059	0.331
-0.089794	0.327
-0.081426	0.32295
-0.072949	0.31885
-0.064361	0.31469
-0.055656	0.31048
-0.046829	0.3062
-0.037876	0.30186
-0.028789	0.29745
-0.019564	0.29297
-0.010193	0.28842
-0.00066961	0.28379
0.0090148	0.27908
0.018868	0.27428
0.028901	0.2694
0.039122	0.26442
0.049543	0.25934
0.060177	0.25416
0.071038	0.24886
0.08214	0.24344
0.093501	0.23789
0.10514	0.2322
0.11708	0.22636
0.12934	0.22036
0.14196	0.21419
0.15497	0.20782
0.1684	0.20124
0.1823	0.19443
0.19672	0.18735
0.21174	0.17999
0.22743	0.17229
0.24389	0.16421
0.26124	0.1557
0.27967	0.14666
0.2994	0.137
0.32076	0.12656
0.34423	0.11512
0.37064	0.10234
0.40149	0.087618
0.44024	0.069742
0.49974	0.045425
0.50244	0
0.50515	0
0.50785	0
0.51055	0
0.51325	0
0.51596	0
0.51866	0
0.52136	0
0.52407	0
0.52677	0
0.52947	0
0.53217	0
0.53488	0
0.53758	0
0.54028	0
0.54298	0
0.54569	0
0.54839	0
0.55109	0
0.55379	0
0.5565	0
0.5592	0
0.5619	0
0.56461	0
0.56731	0
0.57001	0
0.57271	0
0.57542	0
0.57812	0
0.58082	0
0.58352	0
0.58623	0
0.58893	0
0.59163	0
0.59434	0
0.59704	0
0.59974	0
0.60244	0
0.60515	0
0.60785	0
0.61055	0
0.61325	0
0.61596	0
0.61866	0
0.62136	0
0.62407	0
0.62677	0
0.62947	0
0.63217	0
0.63488	0
0.63758	0
0.64028	0
0.64298	0
0.64569	0
0.64839	0
0.65109	0
0.65379	0
0.6565	0
0.6592	0
0.6619	0
0.66461	0
0.66731	0
0.67001	0
0.67271	0
0.67542	0
0.67812	0
0.68082	0
0.68353	0
0.68623	0
0.68893	0
0.69163	0
0.69434	0
0.69704	0
0.69974	0
0.70244	0
0.70515	0
0.70785	0
0.71055	0
0.71326	0
0.71596	0
0.71866	0
0.72136	0
0.72407	0
0.72677	0
0.72947	0
0.73218	0
0.73488	0
0.73758	0
0.74028	0
0.74299	0
0.74569	0
0.74839	0
0.7511	0
0.7538	0
0.7565	0
0.7592	0
0.76191	0
0.76461	0
0.76731	0
0.77002	0
0.77272	0
0.77542	0
0.77812	0
0.78083	0
0.78353	0
0.78623	0
0.78894	0
0.79164	0
0.79434	0
0.79704	0
0.79975	0
0.80245	0
0.80515	0
0.80786	0
0.81056	0
0.81326	0
0.81597	0
0.81867	0
0.82137	0
0.82407	0
0.82678	0
0.82948	0
0.83218	0
0.83489	0
0.83759	0
0.84029	0
0.84299	0
0.8457	0
0.8484	0
0.8511	0
0.85381	0
0.85651	0
0.85921	0
0.86192	0
0.86462	0
0.86732	0
0.87002	0
0.87273	0
0.87543	0
0.87813	0
0.88084	0
0.88354	0
0.88624	0
0.88895	0
0.89165	0
0.89435	0
0.89705	0
0.89976	0
0.90246	0
0.90516	0
0.90787	0
0.91057	0
0.91327	0
0.91598	0
0.91868	0
0.92138	0
0.92408	0
0.92679	0
0.92949	0
0.93219	0
0.9349	0
0.9376	0
0.9403	0
0.943	0
0.94571	0
0.94841	0
0.95111	0
0.95381	0
0.95651	0
0.95921	0
0.96192	0
0.96462	0
0.96732	0
0.97002	0
0.97272	0
0.97542	0
0.97812	0
0.98081	0
0.98351	0
0.98621	0
0.98891	0
0.9916	0
0.99429	0
0.99699	0
0.99968	0
1.0024	0
1.0051	0
1.0077	0
1.0104	0
1.0131	0
1.0158	0
1.0185	0
1.0211	0
1.0238	0
1.0265	0
1.0291	0
1.0318	0
1.0344	0
1.0371	0
1.0397	0
1.0423	0
1.0449	0
1.0475	0
1.0501	0
1.0527	0
1.0553	0
1.0578	0
1.0604	0
1.0629	0
1.0654	0
1.0679	0
1.0704	0
1.0728	0
1.0752	0
1.0776	0
1.0799	0
1.0822	0
1.0845	0
1.0868	0
1.089	0
1.0911	0
1.0932	0
1.0953	0
1.0973	0
1.0993	0
1.1012	0
1.1031	0
1.1049	0
1.1066	0
1.1083	0
1.1099	0
1.1114	0
1.1129	0
1.1144	0
1.1157	0
1.117	0
1.1182	0
1.1194	0
1.1205	0
1.1215	0
1.1225	0
1.1235	0
1.1243	0
1.1251	0
1.1259	0
1.1266	0
1.1273	0
1.1279	0
1.1285	0
1.129	0
1.1295	0
1.13	0
1.1304	0
1.1308	0
1.1311	0
1.1315	0
1.1318	0
1.1321	0
1.1323	0
1.1326	0
1.1328	0
1.133	0
1.1332	0
1.1333	0
1.1335	0
1.1336	0
1.1338	0
1.1339	0
1.134	0
1.1341	0
1.1342	0
1.1343	0
1.1344	0
1.1344	0
1.1345	0
1.1346	0
1.1346	0
1.1347	0
1.1347	0
1.1347	0
1.1348	0
1.1348	0
1.1348	0
1.1349	0
1.1349	0
1.1349	0
1.135	0
1.135	0
1.135	0
1.135	0
1.135	0
1.135	0
1.135	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1351	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1352	0
1.1391	0.6862
1.1431	0.68447
1.147	0.68273
1.151	0.68099
1.155	0.67924
1.159	0.67749
1.163	0.67573
1.167	0.67396
1.171	0.67219
1.175	0.67041
1.1791	0.66862
1.1831	0.66683
1.1872	0.66503
1.1913	0.66322
1.1953	0.66141
1.1994	0.65959
1.2036	0.65776
1.2077	0.65593
1.2118	0.65409
1.2159	0.65224
1.2201	0.65039
1.2243	0.64853
1.2284	0.64666
1.2326	0.64478
1.2368	0.6429
1.2411	0.64101
1.2453	0.63911
1.2495	0.63721
1.2538	0.6353
1.2581	0.63338
1.2623	0.63145
1.2666	0.62952
1.2709	0.62758
1.2753	0.62563
1.2796	0.62367
1.2839	0.62171
1.2883	0.61974
1.2927	0.61776
1.2971	0.61577
1.3015	0.61377
1.3059	0.61177
1.3103	0.60975
1.3148	0.60773
1.3192	0.6057
1.3237	0.60366
1.3282	0.60162
1.3327	0.59956
1.3372	0.5975
1.3418	0.59543
1.3463	0.59335
1.3509	0.59126
1.3555	0.58916
1.3601	0.58705
1.3647	0.58493
1.3693	0.58281
1.374	0.58067
1.3787	0.57852
1.3834	0.57637
1.3881	0.57421
1.3928	0.57203
1.3975	0.56985
1.4023	0.56765
1.4071	0.56545
1.4119	0.56323
1.4167	0.56101
1.4215	0.55878
1.4264	0.55653
1.4313	0.55427
1.4361	0.55201
1.4411	0.54973
1.446	0.54744
1.451	0.54514
1.4559	0.54283
1.4609	0.54051
1.466	0.53817
1.471	0.53583
1.4761	0.53347
1.4812	0.5311
1.4863	0.52872
1.4914	0.52633
1.4966	0.52392
1.5017	0.5215
1.507	0.51907
1.5122	0.51662
1.5174	0.51416
1.5227	0.51169
1.528	0.50921
1.5334	0.50671
1.5387	0.5042
1.5441	0.50167
1.5495	0.49913
1.555	0.49657
1.5604	0.494
1.5659	0.49142
1.5715	0.48882
1.577	0.4862
1.5826	0.48357
1.5882	0.48092
1.5939	0.47826
1.5996	0.47557
1.6053	0.47288
1.611	0.47016
1.6168	0.46743
1.6226	0.46468
1.6285	0.46191
1.6344	0.45913
1.6403	0.45632
1.6463	0.4535
1.6523	0.45066
1.6583	0.44779
1.6644	0.44491
1.6705	0.44201
1.6766	0.43908
1.6828	0.43614
1.6891	0.43317
1.6954	0.43018
1.7017	0.42717
1.7081	0.42413
1.7145	0.42107
1.7209	0.41799
1.7275	0.41488
1.734	0.41175
1.7406	0.40859
1.7473	0.40541
1.754	0.40219
1.7608	0.39895
1.7676	0.39568
1.7745	0.39239
1.7815	0.38906
1.7885	0.3857
1.7955	0.38231
1.8027	0.37889
1.8099	0.37543
1.8171	0.37194
1.8245	0.36842
1.8319	0.36485
1.8394	0.36125
1.8469	0.35762
1.8546	0.35394
1.8623	0.35022
1.8701	0.34646
1.878	0.34266
1.8859	0.33881
1.894	0.33491
1.9022	0.33097
1.9104	0.32697
1.9188	0.32293
1.9273	0.31882
1.9359	0.31467
1.9446	0.31045
1.9534	0.30617
1.9624	0.30183
1.9714	0.29742
1.9807	0.29294
1.99	0.28839
1.9996	0.28377
2.0093	0.27906
2.0191	0.27426
2.0291	0.26938
2.0394	0.2644
2.0498	0.25932
2.0604	0.25414
2.0713	0.24884
2.0824	0.24342
2.0937	0.23787
2.1054	0.23219
2.1173	0.22635
2.1296	0.22035
2.1422	0.21418
2.1552	0.20781
2.1686	0.20123
2.1825	0.19441
2.197	0.18734
2.212	0.17998
2.2277	0.17228
2.2441	0.16421
2.2615	0.15569
2.2799	0.14666
2.2997	0.13699
2.321	0.12655
2.3445	0.11512
2.3709	0.10234
2.4017	0.087616
2.4405	0.06974
2.5	0.045424
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence1_eta5.txt <==
x	q
-0.90424	0
-0.88422	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88416	0
-0.88027	0.69415
-0.87636	0.69235
-0.87245	0.69054
-0.86852	0.68873
-0.86459	0.68692
-0.86064	0.6851
-0.85669	0.68327
-0.85272	0.68143
-0.84875	0.67959
-0.84476	0.67774
-0.84076	0.67589
-0.83675	0.67403
-0.83273	0.67216
-0.8287	0.67029
-0.82465	0.66841
-0.8206	0.66653
-0.81653	0.66463
-0.81245	0.66273
-0.80836	0.66083
-0.80426	0.65892
-0.80015	0.657
-0.79602	0.65507
-0.79188	0.65314
-0.78773	0.6512
-0.78357	0.64925
-0.7794	0.6473
-0.77521	0.64533
-0.77101	0.64337
-0.76679	0.64139
-0.76257	0.63941
-0.75833	0.63742
-0.75407	0.63542
-0.74981	0.63342
-0.74553	0.6314
-0.74123	0.62938
-0.73692	0.62736
-0.7326	0.62532
-0.72826	0.62328
-0.72391	0.62123
-0.71955	0.61917
-0.71517	0.6171
-0.71077	0.61503
-0.70637	0.61294
-0.70194	0.61085
-0.6975	0.60875
-0.69305	0.60665
-0.68858	0.60453
-0.68409	0.60241
-0.67959	0.60027
-0.67507	0.59813
-0.67053	0.59598
-0.66598	0.59382
-0.66141	0.59165
-0.65683	0.58948
-0.65223	0.58729
-0.64761	0.58509
-0.64297	0.58289
-0.63832	0.58068
-0.63364	0.57845
-0.62895	0.57622
-0.62424	0.57398
-0.61952	0.57172
-0.61477	0.56946
-0.61001	0.56719
-0.60522	0.5649
-0.60042	0.56261
-0.59559	0.56031
-0.59075	0.55799
-0.58589	0.55567
-0.581	0.55333
-0.5761	0.55099
-0.57117	0.54863
-0.56622	0.54626
-0.56125	0.54388
-0.55626	0.54149
-0.55125	0.53909
-0.54621	0.53667
-0.54115	0.53425
-0.53607	0.53181
-0.53097	0.52936
-0.52584	0.52689
-0.52068	0.52442
-0.51551	0.52193
-0.5103	0.51943
-0.50507	0.51692
-0.49982	0.51439
-0.49454	0.51185
-0.48923	0.50929
-0.4839	0.50672
-0.47854	0.50414
-0.47315	0.50154
-0.46773	0.49893
-0.46229	0.49631
-0.45681	0.49367
-0.45131	0.49101
-0.44577	0.48834
-0.44021	0.48565
-0.43461	0.48295
-0.42898	0.48023
-0.42332	0.47749
-0.41763	0.47474
-0.4119	0.47197
-0.40614	0.46918
-0.40035	0.46638
-0.39452	0.46356
-0.38865	0.46072
-0.38275	0.45786
-0.37681	0.45498
-0.37083	0.45208
-0.36481	0.44916
-0.35876	0.44622
-0.35266	0.44327
-0.34652	0.44029
-0.34034	0.43729
-0.33412	0.43426
-0.32785	0.43122
-0.32154	0.42815
-0.31518	0.42506
-0.30877	0.42195
-0.30232	0.41881
-0.29582	0.41565
-0.28926	0.41246
-0.28266	0.40924
-0.276	0.406
-0.26929	0.40273
-0.26253	0.39944
-0.2557	0.39611
-0.24882	0.39276
-0.24188	0.38938
-0.23488	0.38596
-0.22781	0.38251
-0.22068	0.37903
-0.21348	0.37552
-0.20622	0.37197
-0.19888	0.36839
-0.19147	0.36477
-0.18399	0.36111
-0.17643	0.35742
-0.16878	0.35368
-0.16106	0.34991
-0.15325	0.34609
-0.14535	0.34222
-0.13736	0.33831
-0.12928	0.33436
-0.1211	0.33035
-0.11282	0.32629
-0.10443	0.32218
-0.09593	0.31802
-0.087317	0.3138
-0.078585	0.30952
-0.069729	0.30518
-0.060743	0.30077
-0.051621	0.29629
-0.042358	0.29175
-0.032945	0.28713
-0.023375	0.28243
-0.013641	0.27765
-0.0037334	0.27278
0.0063578	0.26783
0.016643	0.26277
0.027134	0.25762
0.037844	0.25236
0.048787	0.24698
0.05998	0.24147
0.07144	0.23584
0.083188	0.23006
0.095246	0.22413
0.10764	0.21803
0.12041	0.21176
0.13357	0.20528
0.14718	0.19859
0.16128	0.19166
0.17593	0.18446
0.19121	0.17695
0.20719	0.16911
0.22399	0.16087
0.24175	0.15217
0.26066	0.14293
0.28098	0.13303
0.30308	0.12231
0.32753	0.11054
0.35529	0.097342
0.38822	0.082094
0.43073	0.063568
0.5	0.039018
0.5027	0
0.50541	0
0.50811	0
0.51081	0
0.51351	0
0.51622	0
0.51892	0
0.52162	0
0.52432	0
0.52703	0
0.52973	0
0.53243	0
0.53514	0
0.53784	0
0.54054	0
0.54324	0
0.54595	0
0.54865	0
0.55135	0
0.55405	0
0.55676	0
0.55946	0
0.56216	0
0.56486	0
0.56757	0
0.57027	0
0.57297	0
0.57568	0
0.57838	0
0.58108	0
0.58378	0
0.58649	0
0.58919	0
0.59189	0
0.59459	0
0.5973	0
0.6	0
0.6027	0
0.60541	0
0.60811	0
0.61081	0
0.61351	0
0.61622	0
0.61892	0
0.62162	0
0.62432	0
0.62703	0
0.62973	0
0.63243	0
0.63514	0
0.63784	0
0.64054	0
0.64324	0
0.64595	0
0.64865	0
0.65135	0
0.65405	0
0.65676	0
0.65946	0
0.66216	0
0.66486	0
0.66757	0
0.67027	0
0.67297	0
0.67568	0
0.67838	0
0.68108	0
0.68378	0
0.68649	0
0.68919	0
0.69189	0
0.69459	0
0.6973	0
0.7	0
0.7027	0
0.70541	0
0.70811	0
0.71081	0
0.71351	0
0.71622	0
0.71892	0
0.72162	0
0.72432	0
0.72703	0
0.72973	0
0.73243	0
0.73514	0
0.73784	0
0.74054	0
0.74324	0
0.74595	0
0.74865	0
0.75135	0
0.75405	0
0.75676	0
0.75946	0
0.76216	0
0.76486	0
0.76757	0
0.77027	0
0.77297	0
0.77568	0
0.77838	0
0.78108	0
0.78378	0
0.78649	0
0.78919	0
0.79189	0
0.79459	0
0.7973	0
0.8	0
0.8027	0
0.80541	0
0.80811	0
0.81081	0
0.81351	0
0.81622	0
0.81892	0
0.82162	0
0.82432	0
0.82703	0
0.82973	0
0.83243	0
0.83514	0
0.83784	0
0.84054	0
0.84324	0
0.84595	0
0.84865	0
0.85135	0
0.85405	0
0.85676	0
0.85946	0
0.86216	0
0.86486	0
0.86757	0
0.87027	0
0.87297	0
0.87568	0
0.87838	0
0.88108	0
0.88378	0
0.88649	0
0.88919	0
0.89189	0
0.89459	0
0.8973	0
0.9	0
0.9027	0
0.90541	0
0.90811	0
0.91081	0
0.91351	0
0.91622	0
0.91892	0
0.92162	0
0.92432	0
0.92703	0
0.92973	0
0.93243	0
0.93514	0
0.93784	0
0.94054	0
0.94324	0
0.94595	0
0.94865	0
0.95135	0
0.95405	0
0.95676	0
0.95946	0
0.96216	0
0.96486	0
0.96757	0
0.97027	0
0.97297	0
0.97568	0
0.97838	0
0.98108	0
0.98378	0
0.98649	0
0.98919	0
0.99189	0
0.99459	0
0.9973	0
1	0
1.0027	0
1.0054	0
1.0081	0
1.0108	0
1.0135	0
1.0162	0
1.0189	0
1.0216	0
1.0243	0
1.027	0
1.0297	0
1.0324	0
1.0351	0
1.0378	0
1.0405	0
1.0432	0
1.0459	0
1.0485	0
1.0512	0
1.0539	0
1.0566	0
1.0592	0
1.0619	0
1.0645	0
1.0671	0
1.0697	0
1.0723	0
1.0748	0
1.0774	0
1.0799	0
1.0823	0
1.0847	0
1.0871	0
1.0894	0
1.0916	0
1.0937	0
1.0958	0
1.0977	0
1.0996	0
1.1013	0
1.1029	0
1.1044	0
1.1058	0
1.1071	0
1.1082	0
1.1092	0
1.1101	0
1.1109	0
1.1116	0
1.1122	0
1.1128	0
1.1132	0
1.1136	0
1.114	0
1.1143	0
1.1145	0
1.1147	0
1.1149	0
1.115	0
1.1152	0
1.1153	0
1.1154	0
1.1154	0
1.1155	0
1.1156	0
1.1156	0
1.1156	0
1.1157	0
1.1157	0
1.1157	0
1.1157	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1158	0
1.1197	0.69415
1.1236	0.69235
1.1276	0.69054
1.1315	0.68873
1.1354	0.68692
1.1394	0.6851
1.1433	0.68327
1.1473	0.68143
1.1513	0.67959
1.1552	0.67774
1.1592	0.67589
1.1633	0.67403
1.1673	0.67216
1.1713	0.67029
1.1753	0.66841
1.1794	0.66653
1.1835	0.66463
1.1875	0.66273
1.1916	0.66083
1.1957	0.65892
1.1999	0.657
1.204	0.65507
1.2081	0.65314
1.2123	0.6512
1.2164	0.64925
1.2206	0.6473
1.2248	0.64533
1.229	0.64337
1.2332	0.64139
1.2374	0.63941
1.2417	0.63742
1.2459	0.63542
1.2502	0.63342
1.2545	0.6314
1.2588	0.62938
1.2631	0.62736
1.2674	0.62532
1.2717	0.62328
1.2761	0.62123
1.2805	0.61917
1.2848	0.6171
1.2892	0.61503
1.2936	0.61294
1.2981	0.61085
1.3025	0.60875
1.307	0.60665
1.3114	0.60453
1.3159	0.60241
1.3204	0.60027
1.3249	0.59813
1.3295	0.59598
1.334	0.59382
1.3386	0.59165
1.3432	0.58948
1.3478	0.58729
1.3524	0.58509
1.357	0.58289
1.3617	0.58068
1.3664	0.57845
1.371	0.57622
1.3758	0.57398
1.3805	0.57172
1.3852	0.56946
1.39	0.56719
1.3948	0.5649
1.3996	0.56261
1.4044	0.56031
1.4092	0.55799
1.4141	0.55567
1.419	0.55333
1.4239	0.55099
1.4288	0.54863
1.4338	0.54626
1.4387	0.54388
1.4437	0.54149
1.4488	0.53909
1.4538	0.53667
1.4588	0.53425
1.4639	0.53181
1.469	0.52936
1.4742	0.52689
1.4793	0.52442
1.4845	0.52193
1.4897	0.51943
1.4949	0.51692
1.5002	0.51439
1.5055	0.51185
1.5108	0.50929
1.5161	0.50672
1.5215	0.50414
1.5269	0.50154
1.5323	0.49893
1.5377	0.49631
1.5432	0.49367
1.5487	0.49101
1.5542	0.48834
1.5598	0.48565
1.5654	0.48295
1.571	0.48023
1.5767	0.47749
1.5824	0.47474
1.5881	0.47197
1.5939	0.46918
1.5997	0.46638
1.6055	0.46356
1.6113	0.46072
1.6173	0.45786
1.6232	0.45498
1.6292	0.45208
1.6352	0.44916
1.6412	0.44622
1.6473	0.44327
1.6535	0.44029
1.6597	0.43729
1.6659	0.43426
1.6722	0.43122
1.6785	0.42815
1.6848	0.42506
1.6912	0.42195
1.6977	0.41881
1.7042	0.41565
1.7107	0.41246
1.7173	0.40924
1.724	0.406
1.7307	0.40273
1.7375	0.39944
1.7443	0.39611
1.7512	0.39276
1.7581	0.38938
1.7651	0.38596
1.7722	0.38251
1.7793	0.37903
1.7865	0.37552
1.7938	0.37197
1.8011	0.36839
1.8085	0.36477
1.816	0.36111
1.8236	0.35742
1.8312	0.35368
1.8389	0.34991
1.8467	0.34609
1.8546	0.34222
1.8626	0.33831
1.8707	0.33436
1.8789	0.33035
1.8872	0.32629
1.8956	0.32218
1.9041	0.31802
1.9127	0.3138
1.9214	0.30952
1.9303	0.30518
1.9393	0.30077
1.9484	0.29629
1.9576	0.29175
1.9671	0.28713
1.9766	0.28243
1.9864	0.27765
1.9963	0.27278
2.0064	0.26783
2.0166	0.26277
2.0271	0.25762
2.0378	0.25236
2.0488	0.24698
2.06	0.24147
2.0714	0.23584
2.0832	0.23006
2.0952	0.22413
2.1076	0.21803
2.1204	0.21176
2.1336	0.20528
2.1472	0.19859
2.1613	0.19166
2.1759	0.18446
2.1912	0.17695
2.2072	0.16911
2.224	0.16087
2.2418	0.15217
2.2607	0.14293
2.281	0.13303
2.3031	0.12231
2.3275	0.11054
2.3553	0.097342
2.3882	0.082094
2.4307	0.063568
2.5	0.039018
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence1_eta6.txt <==
x	q
-0.90358	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89618	0
-0.89232	0.69918
-0.88844	0.69733
-0.88455	0.69548
-0.88066	0.69362
-0.87675	0.69175
-0.87283	0.68988
-0.8689	0.68801
-0.86497	0.68612
-0.86102	0.68423
-0.85705	0.68234
-0.85308	0.68044
-0.8491	0.67853
-0.8451	0.67661
-0.8411	0.67469
-0.83708	0.67277
-0.83305	0.67083
-0.82901	0.66889
-0.82496	0.66695
-0.8209	0.665
-0.81682	0.66304
-0.81273	0.66107
-0.80863	0.6591
-0.80452	0.65712
-0.80039	0.65514
-0.79625	0.65314
-0.7921	0.65115
-0.78794	0.64914
-0.78376	0.64713
-0.77957	0.64511
-0.77537	0.64308
-0.77115	0.64105
-0.76693	0.63901
-0.76268	0.63696
-0.75843	0.6349
-0.75415	0.63284
-0.74987	0.63077
-0.74557	0.62869
-0.74126	0.6266
-0.73693	0.62451
-0.73259	0.62241
-0.72823	0.6203
-0.72386	0.61818
-0.71947	0.61606
-0.71507	0.61393
-0.71065	0.61179
-0.70622	0.60964
-0.70177	0.60748
-0.6973	0.60531
-0.69282	0.60314
-0.68833	0.60096
-0.68381	0.59877
-0.67928	0.59657
-0.67473	0.59436
-0.67017	0.59214
-0.66559	0.58991
-0.66099	0.58768
-0.65637	0.58543
-0.65174	0.58318
-0.64709	0.58092
-0.64242	0.57864
-0.63773	0.57636
-0.63302	0.57407
-0.62829	0.57177
-0.62354	0.56946
-0.61878	0.56714
-0.61399	0.5648
-0.60919	0.56246
-0.60436	0.56011
-0.59952	0.55775
-0.59465	0.55537
-0.58976	0.55299
-0.58486	0.55059
-0.57992	0.54819
-0.57497	0.54577
-0.57	0.54334
-0.565	0.5409
-0.55998	0.53845
-0.55494	0.53598
-0.54987	0.53351
-0.54478	0.53102
-0.53967	0.52852
-0.53453	0.52601
-0.52937	0.52348
-0.52418	0.52094
-0.51897	0.51839
-0.51373	0.51583
-0.50846	0.51325
-0.50317	0.51066
-0.49785	0.50805
-0.4925	0.50543
-0.48713	0.5028
-0.48172	0.50015
-0.47629	0.49749
-0.47083	0.49481
-0.46534	0.49212
-0.45981	0.48941
-0.45426	0.48669
-0.44868	0.48395
-0.44306	0.48119
-0.43741	0.47842
-0.43173	0.47563
-0.42601	0.47283
-0.42026	0.47
-0.41448	0.46716
-0.40866	0.4643
-0.4028	0.46143
-0.3969	0.45853
-0.39097	0.45561
-0.385	0.45268
-0.37899	0.44973
-0.37294	0.44675
-0.36685	0.44376
-0.36072	0.44074
-0.35454	0.4377
-0.34833	0.43465
-0.34206	0.43156
-0.33576	0.42846
-0.3294	0.42533
-0.323	0.42218
-0.31655	0.41901
-0.31005	0.41581
-0.3035	0.41258
-0.2969	0.40933
-0.29024	0.40605
-0.28353	0.40274
-0.27676	0.39941
-0.26994	0.39604
-0.26306	0.39265
-0.25611	0.38923
-0.24911	0.38577
-0.24204	0.38229
-0.2349	0.37877
-0.2277	0.37522
-0.22042	0.37163
-0.21308	0.36801
-0.20566	0.36435
-0.19817	0.36065
-0.1906	0.35691
-0.18294	0.35313
-0.17521	0.34931
-0.16738	0.34545
-0.15947	0.34154
-0.15146	0.33759
-0.14336	0.33359
-0.13516	0.32954
-0.12685	0.32544
-0.11844	0.32128
-0.10992	0.31707
-0.10128	0.3128
-0.092516	0.30847
-0.083628	0.30408
-0.074608	0.29962
-0.065449	0.29509
-0.056145	0.2905
-0.046689	0.28582
-0.037073	0.28107
-0.027289	0.27623
-0.017327	0.27131
-0.007178	0.26629
0.0031703	0.26118
0.01373	0.25596
0.024513	0.25063
0.035537	0.24518
0.046817	0.2396
0.058372	0.2339
0.070223	0.22804
0.082396	0.22203
0.094917	0.21585
0.10782	0.20949
0.12114	0.20292
0.13492	0.19613
0.14921	0.18909
0.16408	0.18178
0.1796	0.17416
0.19586	0.1662
0.21298	0.15783
0.23112	0.14899
0.25048	0.13961
0.27134	0.12956
0.29411	0.11871
0.31941	0.10682
0.34829	0.093581
0.38274	0.078451
0.42746	0.060445
0.5	0.037257
0.5027	0
0.50541	0
0.50811	0
0.51081	0
0.51351	0
0.51622	0
0.51892	0
0.52162	0
0.52432	0
0.52703	0
0.52973	0
0.53243	0
0.53514	0
0.53784	0
0.54054	0
0.54324	0
0.54595	0
0.54865	0
0.55135	0
0.55405	0
0.55676	0
0.55946	0
0.56216	0
0.56486	0
0.56757	0
0.57027	0
0.57297	0
0.57568	0
0.57838	0
0.58108	0
0.58378	0
0.58649	0
0.58919	0
0.59189	0
0.59459	0
0.5973	0
0.6	0
0.6027	0
0.60541	0
0.60811	0
0.61081	0
0.61351	0
0.61622	0
0.61892	0
0.62162	0
0.62432	0
0.62703	0
0.62973	0
0.63243	0
0.63514	0
0.63784	0
0.64054	0
0.64324	0
0.64595	0
0.64865	0
0.65135	0
0.65405	0
0.65676	0
0.65946	0
0.66216	0
0.66486	0
0.66757	0
0.67027	0
0.67297	0
0.67568	0
0.67838	0
0.68108	0
0.68378	0
0.68649	0
0.68919	0
0.69189	0
0.69459	0
0.6973	0
0.7	0
0.7027	0
0.70541	0
0.70811	0
0.71081	0
0.71351	0
0.71622	0
0.71892	0
0.72162	0
0.72432	0
0.72703	0
0.72973	0
0.73243	0
0.73514	0
0.73784	0
0.74054	0
0.74324	0
0.74595	0
0.74865	0
0.75135	0
0.75405	0
0.75676	0
0.75946	0
0.76216	0
0.76486	0
0.76757	0
0.77027	0
0.77297	0
0.77568	0
0.77838	0
0.78108	0
0.78378	0
0.78649	0
0.78919	0
0.79189	0
0.79459	0
0.7973	0
0.8	0
0.8027	0
0.80541	0
0.80811	0
0.81081	0
0.81351	0
0.81622	0
0.81892	0
0.82162	0
0.82432	0
0.82703	0
0.82973	0
0.83243	0
0.83514	0
0.83784	0
0.84054	0
0.84324	0
0.84595	0
0.84865	0
0.85135	0
0.85405	0
0.85676	0
0.85946	0
0.86216	0
0.86486	0
0.86757	0
0.87027	0
0.87297	0
0.87568	0
0.87838	0
0.88108	0
0.88378	0
0.88649	0
0.88919	0
0.89189	0
0.89459	0
0.8973	0
0.9	0
0.9027	0
0.90541	0
0.90811	0
0.91081	0
0.91351	0
0.91622	0
0.91892	0
0.92162	0
0.92432	0
0.92703	0
0.92973	0
0.93243	0
0.93514	0
0.93784	0
0.94054	0
0.94324	0
0.94595	0
0.94865	0
0.95135	0
0.95405	0
0.95676	0
0.95946	0
0.96216	0
0.96486	0
0.96757	0
0.97027	0
0.97297	0
0.97568	0
0.97838	0
0.98108	0
0.98378	0
0.98649	0
0.98919	0
0.99189	0
0.99459	0
0.9973	0
1	0
1.0027	0
1.0054	0
1.0081	0
1.0108	0
1.0135	0
1.0162	0
1.0189	0
1.0216	0
1.0243	0
1.027	0
1.0297	0
1.0324	0
1.0351	0
1.0378	0
1.0405	0
1.0432	0
1.0459	0
1.0486	0
1.0513	0
1.054	0
1.0567	0
1.0594	0
1.0621	0
1.0648	0
1.0675	0
1.0702	0
1.0729	0
1.0755	0
1.0781	0
1.0807	0
1.0833	0
1.0858	0
1.0882	0
1.0905	0
1.0926	0
1.0946	0
1.0964	0
1.098	0
1.0993	0
1.1004	0
1.1013	0
1.1019	0
1.1024	0
1.1028	0
1.1031	0
1.1033	0
1.1035	0
1.1036	0
1.1036	0
1.1037	0
1.1037	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1038	0
1.1077	0.69918
1.1116	0.69733
1.1154	0.69548
1.1193	0.69362
1.1232	0.69175
1.1272	0.68988
1.1311	0.68801
1.135	0.68612
1.139	0.68423
1.1429	0.68234
1.1469	0.68044
1.1509	0.67853
1.1549	0.67661
1.1589	0.67469
1.1629	0.67277
1.1669	0.67083
1.171	0.66889
1.175	0.66695
1.1791	0.665
1.1832	0.66304
1.1873	0.66107
1.1914	0.6591
1.1955	0.65712
1.1996	0.65514
1.2037	0.65314
1.2079	0.65115
1.2121	0.64914
1.2162	0.64713
1.2204	0.64511
1.2246	0.64308
1.2288	0.64105
1.2331	0.63901
1.2373	0.63696
1.2416	0.6349
1.2458	0.63284
1.2501	0.63077
1.2544	0.62869
1.2587	0.6266
1.2631	0.62451
1.2674	0.62241
1.2718	0.6203
1.2761	0.61818
1.2805	0.61606
1.2849	0.61393
1.2893	0.61179
1.2938	0.60964
1.2982	0.60748
1.3027	0.60531
1.3072	0.60314
1.3117	0.60096
1.3162	0.59877
1.3207	0.59657
1.3253	0.59436
1.3298	0.59214
1.3344	0.58991
1.339	0.58768
1.3436	0.58543
1.3483	0.58318
1.3529	0.58092
1.3576	0.57864
1.3623	0.57636
1.367	0.57407
1.3717	0.57177
1.3765	0.56946
1.3812	0.56714
1.386	0.5648
1.3908	0.56246
1.3956	0.56011
1.4005	0.55775
1.4053	0.55537
1.4102	0.55299
1.4151	0.55059
1.4201	0.54819
1.425	0.54577
1.43	0.54334
1.435	0.5409
1.44	0.53845
1.4451	0.53598
1.4501	0.53351
1.4552	0.53102
1.4603	0.52852
1.4655	0.52601
1.4706	0.52348
1.4758	0.52094
1.481	0.51839
1.4863	0.51583
1.4915	0.51325
1.4968	0.51066
1.5021	0.50805
1.5075	0.50543
1.5129	0.5028
1.5183	0.50015
1.5237	0.49749
1.5292	0.49481
1.5347	0.49212
1.5402	0.48941
1.5457	0.48669
1.5513	0.48395
1.5569	0.48119
1.5626	0.47842
1.5683	0.47563
1.574	0.47283
1.5797	0.47
1.5855	0.46716
1.5913	0.4643
1.5972	0.46143
1.6031	0.45853
1.609	0.45561
1.615	0.45268
1.621	0.44973
1.6271	0.44675
1.6331	0.44376
1.6393	0.44074
1.6455	0.4377
1.6517	0.43465
1.6579	0.43156
1.6642	0.42846
1.6706	0.42533
1.677	0.42218
1.6835	0.41901
1.69	0.41581
1.6965	0.41258
1.7031	0.40933
1.7098	0.40605
1.7165	0.40274
1.7232	0.39941
1.7301	0.39604
1.7369	0.39265
1.7439	0.38923
1.7509	0.38577
1.758	0.38229
1.7651	0.37877
1.7723	0.37522
1.7796	0.37163
1.7869	0.36801
1.7943	0.36435
1.8018	0.36065
1.8094	0.35691
1.8171	0.35313
1.8248	0.34931
1.8326	0.34545
1.8405	0.34154
1.8485	0.33759
1.8566	0.33359
1.8648	0.32954
1.8731	0.32544
1.8816	0.32128
1.8901	0.31707
1.8987	0.3128
1.9075	0.30847
1.9164	0.30408
1.9254	0.29962
1.9346	0.29509
1.9439	0.2905
1.9533	0.28582
1.9629	0.28107
1.9727	0.27623
1.9827	0.27131
1.9928	0.26629
2.0032	0.26118
2.0137	0.25596
2.0245	0.25063
2.0355	0.24518
2.0468	0.2396
2.0584	0.2339
2.0702	0.22804
2.0824	0.22203
2.0949	0.21585
2.1078	0.20949
2.1211	0.20292
2.1349	0.19613
2.1492	0.18909
2.1641	0.18178
2.1796	0.17416
2.1959	0.1662
2.213	0.15783
2.2311	0.14899
2.2505	0.13961
2.2713	0.12956
2.2941	0.11871
2.3194	0.10682
2.3483	0.093581
2.3827	0.078451
2.4275	0.060445
2.5	0.037257
2.5027	0
2.5054	0
2.5081	0
2.5108	0
2.5135	0
2.5162	0
2.5189	0
2.5216	0
2.5243	0
2.527	0
2.5297	0
2.5324	0
2.5351	0
2.5378	0
2.5405	0
2.5432	0
2.5459	0
2.5486	0
2.5514	0
2.5541	0
2.5568	0
2.5595	0
2.5622	0
2.5649	0
2.5676	0
2.5703	0
2.573	0
2.5757	0
2.5784	0
2.5811	0
2.5838	0
2.5865	0
2.5892	0
2.5919	0
2.5946	0
2.5973	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0


==> data/convergence2_eta1.txt <==
x	q
-0.36154	0
-0.26154	0
-0.16154	0
-0.037516	0
0.13352	0
0.25258	0
0.30116	0
0.32334	0
0.33493	0
0.33516	0
0.33539	0
0.33561	0
0.33583	0
0.33605	0
0.33627	0
0.33648	0
0.33669	0
0.33689	0
0.3371	0
0.3373	0
0.3375	0
0.33769	0
0.33788	0
0.33807	0
0.33826	0
0.33844	0
0.33863	0
0.33881	0
0.33898	0
0.33916	0
0.33933	0
0.3395	0
0.33967	0
0.33983	0
0.34	0
0.34016	0
0.34032	0
0.34048	0
0.34063	0
0.34079	0
0.34094	0
0.34109	0
0.34124	0
0.34138	0
0.34153	0
0.34167	0
0.34513	0.7808
0.34857	0.78512
0.352	0.78858
0.35541	0.79179
0.35881	0.79492
0.3622	0.79804
0.36557	0.80122
0.36893	0.80455
0.37228	0.80807
0.37561	0.81187
0.37892	0.81604
0.38221	0.82069
0.38548	0.82598
0.38873	0.83208
0.39195	0.83927
0.39514	0.84795
0.39829	0.85863
0.40139	0.87222
0.40442	0.89001
0.40738	0.91409
0.4103	0.92593
0.41322	0.92486
0.41615	0.92373
0.41908	0.92261
0.42201	0.92143
0.42495	0.92026
0.42789	0.91904
0.43083	0.91782
0.43378	0.91655
0.43673	0.91529
0.43969	0.91397
0.44265	0.91266
0.44562	0.91131
0.44859	0.90996
0.45156	0.90857
0.45454	0.90717
0.45753	0.90575
0.46051	0.9043
0.46351	0.90285
0.46651	0.90136
0.46951	0.89989
0.47252	0.89836
0.47553	0.89685
0.47855	0.8953
0.48157	0.89375
0.4846	0.89218
0.48764	0.89059
0.49068	0.889
0.49372	0.88738
0.49678	0.88578
0.49983	0.88413
0.5029	0.88251
0.50596	0.88086
0.50904	0.8792
0.51212	0.87756
0.5152	0.87588
0.51829	0.87422
0.52139	0.87255
0.5245	0.87088
0.5276	0.86923
0.53072	0.86755
0.53384	0.8659
0.53697	0.86425
0.5401	0.8626
0.54324	0.86099
0.54639	0.85935
0.54954	0.85776
0.55269	0.85619
0.55586	0.85461
0.55902	0.85311
0.5622	0.85159
0.56538	0.85012
0.56856	0.84871
0.57175	0.8473
0.57495	0.84598
0.57815	0.8447
0.58135	0.84345
0.58456	0.84231
0.58777	0.84121
0.59099	0.84019
0.59421	0.8393
0.59743	0.83846
0.60066	0.83774
0.60389	0.83717
0.60712	0.83669
0.61035	0.83636
0.61358	0.83587
0.61683	0.8325
0.62009	0.82843
0.62337	0.82432
0.62666	0.82018
0.62998	0.81601
0.63331	0.8118
0.63665	0.80756
0.64002	0.80329
0.6434	0.79898
0.6468	0.79463
0.65022	0.79026
0.65366	0.78585
0.65712	0.7814
0.6606	0.77692
0.6641	0.77241
0.66762	0.76786
0.67116	0.76328
0.67472	0.75867
0.6783	0.75402
0.68191	0.74933
0.68554	0.74462
0.68919	0.73987
0.69287	0.73508
0.69657	0.73026
0.7003	0.72541
0.70405	0.72052
0.70783	0.7156
0.71163	0.71064
0.71546	0.70565
0.71932	0.70062
0.7232	0.69557
0.72712	0.69047
0.73106	0.68534
0.73503	0.68018
0.73904	0.67498
0.74307	0.66975
0.74714	0.66448
0.75124	0.65918
0.75537	0.65385
0.75954	0.64848
0.76374	0.64307
0.76798	0.63763
0.77226	0.63216
0.77657	0.62665
0.78092	0.62111
0.78531	0.61553
0.78974	0.60992
0.79422	0.60427
0.79873	0.59859
0.80329	0.59287
0.80789	0.58712
0.81254	0.58134
0.81724	0.57552
0.82198	0.56966
0.82678	0.56377
0.83162	0.55785
0.83652	0.5519
0.84147	0.54591
0.84648	0.53988
0.85154	0.53382
0.85666	0.52773
0.86184	0.5216
0.86709	0.51544
0.87239	0.50925
0.87777	0.50302
0.88321	0.49676
0.88872	0.49047
0.8943	0.48415
0.89996	0.47779
0.90569	0.4714
0.9115	0.46497
0.9174	0.45852
0.92338	0.45203
0.92944	0.44552
0.9356	0.43897
0.94185	0.43239
0.9482	0.42577
0.95465	0.41913
0.9612	0.41246
0.96786	0.40576
0.97463	0.39903
0.98152	0.39227
0.98853	0.38548
0.99567	0.37866
1.0029	0.37182
1.0103	0.36495
1.0179	0.35807
1.0256	0.35118
1.0334	0.34429
1.0415	0.33739
1.0496	0.33049
1.058	0.32358
1.0665	0.31667
1.0752	0.30977
1.0842	0.30286
1.0933	0.29596
1.1026	0.28907
1.1122	0.28219
1.1139	0
1.1155	0
1.1172	0
1.1188	0
1.1205	0
1.1222	0
1.1239	0
1.1256	0
1.1273	0
1.129	0
1.1308	0
1.1325	0
1.1343	0
1.136	0
1.1378	0
1.1396	0
1.1414	0
1.1432	0
1.145	0
1.1468	0
1.1487	0
1.1505	0
1.1524	0
1.1542	0
1.1561	0
1.158	0
1.1599	0
1.1618	0
1.1637	0
1.1656	0
1.1675	0
1.1694	0
1.1714	0
1.1733	0
1.1753	0
1.1773	0
1.1792	0
1.1812	0
1.1832	0
1.1852	0
1.1872	0
1.1892	0
1.1913	0
1.1933	0
1.1953	0
1.1974	0
1.1994	0
1.2015	0
1.2036	0
1.2056	0
1.2077	0
1.2098	0
1.2119	0
1.214	0
1.2161	0
1.2183	0
1.2204	0
1.2225	0
1.2247	0
1.2268	0
1.229	0
1.2312	0
1.2333	0
1.2355	0
1.2377	0
1.2399	0
1.2421	0
1.2443	0
1.2465	0
1.2487	0
1.251	0
1.2532	0
1.2554	0
1.2577	0
1.2599	0
1.2622	0
1.2645	0
1.2667	0
1.269	0
1.2713	0
1.2736	0
1.2759	0
1.2782	0
1.2805	0
1.2828	0
1.2852	0
1.2875	0
1.2898	0
1.2922	0
1.2945	0
1.2969	0
1.2992	0
1.3016	0
1.304	0
1.3063	0
1.3087	0
1.3111	0
1.3135	0
1.3159	0
1.3183	0
1.3207	0
1.3231	0
1.3255	0
1.3279	0
1.3304	0
1.3328	0
1.3353	0
1.3377	0
1.3401	0
1.3426	0
1.3451	0
1.3475	0
1.35	0
1.3525	0
1.355	0
1.3574	0
1.3599	0
1.3624	0
1.3649	0
1.3674	0
1.3699	0
1.3725	0
1.375	0
1.3775	0
1.38	0
1.3826	0
1.3851	0
1.3876	0
1.3902	0
1.3927	0
1.3953	0
1.3978	0
1.4004	0
1.403	0
1.4055	0
1.4081	0
1.4107	0
1.4133	0
1.4159	0
1.4185	0
1.421	0
1.4236	0
1.4262	0
1.4289	0
1.4315	0
1.4341	0
1.4367	0
1.4393	0
1.442	0
1.4446	0
1.4472	0
1.4499	0
1.4525	0
1.4551	0
1.4578	0
1.4604	0
1.4631	0
1.4658	0
1.4684	0
1.4711	0
1.4737	0
1.4764	0
1.4791	0
1.4818	0
1.4845	0
1.4871	0
1.4898	0
1.4925	0
1.4952	0
1.4979	0
1.5006	0
1.5033	0
1.506	0
1.5087	0
1.5114	0
1.5141	0
1.5168	0
1.5195	0
1.5222	0
1.5249	0
1.5277	0
1.5304	0
1.5331	0
1.5358	0
1.5385	0
1.5412	0
1.5439	0
1.5466	0
1.5493	0
1.552	0
1.5547	0
1.5574	0
1.5601	0
1.5628	0
1.5655	0
1.5682	0
1.5709	0
1.5736	0
1.5763	0
1.579	0
1.5817	0
1.5844	0
1.5871	0
1.5898	0
1.5925	0
1.5952	0
1.5979	0
1.6006	0
1.6033	0
1.606	0
1.6087	0
1.6114	0
1.6141	0
1.6168	0
1.6195	0
1.6222	0
1.6249	0
1.6277	0
1.6304	0
1.6331	0
1.6358	0
1.6385	0
1.6412	0
1.6439	0
1.6466	0
1.6493	0
1.652	0
1.6547	0
1.6574	0
1.6601	0
1.6628	0
1.6655	0
1.6682	0
1.6709	0
1.6736	0
1.6763	0
1.679	0
1.6817	0
1.6844	0
1.6871	0
1.6898	0
1.6925	0
1.6952	0
1.6979	0
1.7006	0
1.7033	0
1.706	0
1.7087	0
1.7114	0
1.7141	0
1.7168	0
1.7195	0
1.7222	0
1.7249	0
1.7277	0
1.7304	0
1.7331	0
1.7358	0
1.7385	0
1.7412	0
1.7439	0
1.7466	0
1.7493	0
1.752	0
1.7547	0
1.7574	0
1.7601	0
1.7628	0
1.7655	0
1.7682	0
1.7709	0
1.7736	0
1.7763	0
1.779	0
1.7817	0
1.7844	0
1.7871	0
1.7898	0
1.7925	0
1.7952	0
1.7979	0
1.8006	0
1.8033	0
1.806	0
1.8087	0
1.8114	0
1.8141	0
1.8168	0
1.8195	0
1.8222	0
1.8249	0
1.8277	0
1.8304	0
1.8331	0
1.8358	0
1.8385	0
1.8412	0
1.8439	0
1.8466	0
1.8493	0
1.852	0
1.8547	0
1.8574	0
1.8601	0
1.8628	0
1.8655	0
1.8682	0
1.8709	0
1.8736	0
1.8763	0
1.879	0
1.8817	0
1.8844	0
1.8871	0
1.8898	0
1.8925	0
1.8952	0
1.8979	0
1.9006	0
1.9033	0
1.906	0
1.9087	0
1.9115	0
1.9143	0
1.9171	0
1.92	0
1.9229	0
1.9259	0
1.9289	0
1.9319	0
1.935	0
1.9382	0
1.9414	0
1.9446	0
1.9479	0
1.9512	0
1.9546	0
1.9581	0
1.9615	0
1.9651	0
1.9687	0
1.9723	0
1.976	0
1.9797	0
1.9835	0
1.9873	0
1.9912	0
1.9951	0
1.9991	0
2.0031	0
2.0071	0
2.0112	0
2.0154	0
2.0196	0
2.0239	0
2.0281	0
2.0325	0
2.0369	0
2.0413	0
2.0458	0
2.0503	0
2.0548	0
2.0594	0
2.064	0
2.0687	0
2.0734	0
2.0782	0
2.0829	0
2.0878	0
2.0926	0
2.0975	0
2.1023	0
2.1071	0
2.1119	0
2.1166	0
2.1213	0
2.1259	0
2.1305	0
2.135	0
2.1395	0
2.144	0
2.1484	0
2.1527	0
2.157	0
2.1613	0
2.1655	0
2.1696	0
2.1737	0
2.1778	0
2.1817	0
2.1857	0
2.1896	0
2.1934	0
2.1972	0
2.2009	0
2.2046	0
2.2082	0
2.2118	0
2.2153	0
2.2188	0
2.2222	0
2.2255	0
2.2289	0
2.2321	0
2.2353	0
2.2385	0
2.2416	0
2.2446	0
2.2476	0
2.2506	0
2.2535	0
2.2563	0
2.2592	0
2.2619	0
2.2646	0
2.2673	0
2.2699	0
2.2725	0
2.275	0
2.2775	0
2.28	0
2.2824	0
2.2847	0
2.287	0
2.2893	0
2.2916	0
2.2938	0
2.2959	0
2.298	0
2.3001	0
2.3022	0
2.3042	0
2.3061	0
2.3081	0
2.31	0
2.3119	0
2.3137	0
2.3155	0
2.3173	0
2.319	0
2.3207	0
2.3224	0
2.324	0
2.3257	0
2.3273	0
2.3288	0
2.3303	0
2.3319	0
2.3333	0
2.3348	0
2.3362	0
2.3376	0
2.339	0
2.3404	0
2.3417	0
2.343	0
2.3443	0
2.3455	0
2.3468	0
2.348	0
2.3492	0
2.3504	0
2.3515	0
2.3527	0
2.3538	0
2.3549	0
2.356	0
2.357	0
2.3581	0
2.3591	0
2.3601	0
2.3611	0
2.3621	0
2.363	0
2.364	0
2.3649	0
2.3658	0
2.3667	0
2.3676	0
2.3685	0
2.3693	0
2.3702	0
2.371	0
2.3718	0
2.3726	0
2.3734	0
2.3742	0
2.3749	0
2.3757	0
2.3764	0
2.3771	0
2.3779	0
2.3786	0
2.3793	0
2.3799	0
2.3806	0
2.3813	0
2.3819	0
2.3826	0
2.3832	0
2.3838	0
2.3844	0
2.385	0
2.3856	0
2.3862	0
2.3868	0
2.3874	0
2.3879	0
2.3885	0
2.389	0
2.3896	0
2.3901	0
2.3906	0
2.3911	0
2.3916	0
2.3921	0
2.3926	0
2.3931	0
2.3936	0
2.3941	0
2.3945	0
2.395	0
2.3954	0
2.3959	0
2.3963	0
2.3968	0
2.3972	0
2.3976	0
2.398	0
2.3984	0
2.3988	0
2.3992	0
2.3996	0
2.4	0
2.4004	0
2.4008	0
2.4012	0
2.4015	0
2.4019	0
2.4023	0
2.4026	0
2.403	0
2.4033	0
2.4037	0
2.404	0
2.4043	0
2.4047	0
2.405	0
2.4053	0
2.4056	0
2.4059	0
2.4062	0
2.4065	0
2.4068	0
2.4071	0
2.4119	0.57062
2.4166	0.57101
2.4213	0.57138
2.4261	0.57173
2.4308	0.57207
2.4355	0.5724
2.4402	0.57272
2.4449	0.57302
2.4497	0.57331
2.4544	0.57359
2.4591	0.57385
2.4638	0.5741
2.4685	0.57434
2.4732	0.57457
2.4779	0.57478
2.4826	0.57499
2.4873	0.57518
2.492	0.57536
2.4967	0.57553
2.5014	0.57569
2.5061	0.57583
2.5108	0.57596
2.5155	0.57607
2.5202	0.57616
2.5248	0.57623
2.5295	0.57629
2.5342	0.57632
2.5389	0.57633
2.5436	0.57633
2.5483	0.5763
2.553	0.57626
2.5577	0.57619
2.5624	0.57611
2.5671	0.57601
2.5718	0.57588
2.5764	0.57574
2.5811	0.57558
2.5858	0.57539
2.5905	0.57519
2.5952	0.57497
2.5999	0.57473
2.6046	0.57446
2.6094	0.57418
2.6141	0.57388
2.6188	0.57356
2.6235	0.57321
2.6282	0.57285
2.6329	0.57246
2.6377	0.57206
2.6424	0.57164
2.6471	0.57119
2.6518	0.57073
2.6566	0.57024
2.6613	0.56973
2.6661	0.56921
2.6708	0.56866
2.6756	0.56809
2.6804	0.56751
2.6851	0.5669
2.6899	0.56627
2.6947	0.56563
2.6995	0.56496
2.7042	0.56427
2.709	0.56356
2.7138	0.56283
2.7186	0.56208
2.7235	0.56132
2.7283	0.56053
2.7331	0.55972
2.738	0.55889
2.7428	0.55804
2.7476	0.55718
2.7525	0.55629
2.7574	0.55538
2.7622	0.55446
2.7671	0.55351
2.772	0.55255
2.7769	0.55157
2.7818	0.55057
2.7867	0.54955
2.7917	0.54851
2.7966	0.54746
2.8016	0.54638
2.8065	0.54529
2.8115	0.54418
2.8165	0.54305
2.8214	0.54192
2.8264	0.54075
2.8314	0.53958
2.8365	0.53838
2.8415	0.53718
2.8465	0.53595
2.8516	0.53472
2.8567	0.53346
2.8617	0.5322
2.8668	0.53092
2.8719	0.52962
2.8771	0.52832
2.8822	0.527
2.8873	0.52567
2.8925	0.52433
2.8976	0.52299
2.9028	0.52162
2.908	0.52026
2.9132	0.51888
2.9185	0.5175
2.9237	0.51612
2.9289	0.51473
2.9342	0.51333
2.9395	0.51194
2.9448	0.51054
2.9501	0.50914
2.9554	0.50775
2.9607	0.50636
2.9661	0.50498
2.9715	0.5036
2.9768	0.50224
2.9822	0.50088
2.9877	0.49955
2.9931	0.49822
2.9985	0.49692
3.004	0.4951
3.0095	0.49181
3.015	0.4884
3.0206	0.48495
3.0262	0.48145
3.0318	0.47792
3.0375	0.47435
3.0433	0.47074
3.0491	0.46709
3.0549	0.4634
3.0608	0.45967
3.0667	0.4559
3.0727	0.45209
3.0787	0.44824
3.0848	0.44436
3.0909	0.44043
3.0971	0.43647
3.1034	0.43247
3.1097	0.42844
3.1161	0.42437
3.1225	0.42026
3.129	0.41611
3.1355	0.41193
3.1422	0.40771
3.1489	0.40346
3.1556	0.39918
3.1625	0.39485
3.1694	0.3905
3.1764	0.38611
3.1835	0.38168
3.1907	0.37723
3.1979	0.37274
3.2052	0.36822
3.2127	0.36367
3.2202	0.35908
3.2278	0.35447
3.2356	0.34982
3.2434	0.34515
3.2513	0.34045
3.2594	0.33572
3.2675	0.33096
3.2758	0.32617
3.2842	0.32136
3.2928	0.31652
3.3014	0.31166
3.3103	0.30677
3.3192	0.30186
3.3283	0.29692
3.3376	0.29197
3.347	0.28699
3.3566	0.28199
3.3663	0.27698
3.3763	0.27194
3.3864	0.26689
3.3967	0.26182
3.4072	0.25674
3.418	0.25165
3.4289	0.24654
3.4401	0.24142
3.4516	0.23629
3.4633	0.23115
3.4752	0.226
3.4875	0.22085
3.5	0.21569
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence2_eta2.txt <==
x	q
-0.19693	0
-0.088161	0
-0.014854	0
0.017185	0
0.02758	0
0.030496	0
0.031309	0
0.031558	0
0.031644	0
0.031645	0
0.031647	0
0.031648	0
0.031649	0
0.03165	0
0.031652	0
0.031653	0
0.031654	0
0.031655	0
0.031656	0
0.031657	0
0.031658	0
0.031659	0
0.03166	0
0.031661	0
0.031662	0
0.031663	0
0.031664	0
0.031665	0
0.031665	0
0.031666	0
0.031667	0
0.031668	0
0.031669	0
0.031669	0
0.03167	0
0.031671	0
0.031671	0
0.031672	0
0.031673	0
0.031673	0
0.031674	0
0.031675	0
0.031675	0
0.031676	0
0.031676	0
0.031677	0
0.035634	0.68302
0.039594	0.68255
0.043556	0.68206
0.047522	0.68156
0.05149	0.68106
0.055462	0.68054
0.059436	0.68002
0.063414	0.67948
0.067394	0.67895
0.071378	0.67841
0.075365	0.67788
0.079355	0.67736
0.083348	0.67686
0.087344	0.6764
0.091342	0.67601
0.095342	0.67574
0.099342	0.67566
0.10334	0.67591
0.10733	0.67668
0.11132	0.67838
0.11528	0.68168
0.11921	0.68787
0.12308	0.6982
0.12695	0.69981
0.13082	0.69806
0.1347	0.69631
0.13859	0.69454
0.14249	0.69277
0.1464	0.69099
0.15032	0.68919
0.15426	0.68739
0.1582	0.68558
0.16215	0.68376
0.16611	0.68193
0.17009	0.68008
0.17407	0.67824
0.17807	0.67637
0.18208	0.6745
0.18609	0.67262
0.19012	0.67073
0.19416	0.66883
0.19822	0.66692
0.20228	0.665
0.20636	0.66307
0.21045	0.66112
0.21455	0.65917
0.21866	0.65721
0.22278	0.65523
0.22692	0.65324
0.23107	0.65124
0.23523	0.64923
0.23941	0.6472
0.2436	0.64517
0.2478	0.64312
0.25202	0.64106
0.25625	0.63899
0.26049	0.6369
0.26475	0.6348
0.26902	0.63269
0.27331	0.63057
0.27761	0.62843
0.28192	0.62628
0.28625	0.62412
0.2906	0.62194
0.29496	0.61975
0.29933	0.61755
0.30373	0.61533
0.30814	0.6131
0.31256	0.61086
0.317	0.60859
0.32146	0.60632
0.32593	0.60403
0.33042	0.60173
0.33493	0.5994
0.33946	0.59708
0.344	0.59472
0.34857	0.59236
0.35315	0.58998
0.35775	0.58759
0.36237	0.58517
0.367	0.58275
0.37166	0.5803
0.37634	0.57784
0.38104	0.57536
0.38575	0.57287
0.39049	0.57035
0.39525	0.56783
0.40003	0.56527
0.40484	0.56271
0.40966	0.56012
0.41451	0.55753
0.41938	0.5549
0.42427	0.55226
0.42919	0.54961
0.43413	0.54692
0.4391	0.54423
0.44409	0.5415
0.44911	0.53877
0.45415	0.536
0.45922	0.53322
0.46431	0.53042
0.46944	0.52759
0.47459	0.52475
0.47977	0.52187
0.48497	0.51899
0.49021	0.51606
0.49548	0.51312
0.50078	0.51016
0.5061	0.50716
0.51147	0.50416
0.51686	0.50111
0.52228	0.49805
0.52775	0.49497
0.53324	0.49184
0.53877	0.4887
0.54434	0.48553
0.54994	0.48233
0.55558	0.47911
0.56126	0.47585
0.56698	0.47256
0.57274	0.46927
0.57854	0.46591
0.58438	0.46254
0.59027	0.45916
0.5962	0.45571
0.60218	0.45225
0.6082	0.44877
0.61427	0.44524
0.62039	0.44168
0.62656	0.43812
0.63278	0.43451
0.63905	0.43086
0.64538	0.4272
0.65176	0.42353
0.6582	0.4198
0.66469	0.41606
0.67125	0.41232
0.67786	0.40855
0.68454	0.40475
0.69128	0.40096
0.69809	0.3972
0.70496	0.39304
0.71192	0.38853
0.71896	0.38397
0.72608	0.37936
0.73329	0.37469
0.7406	0.36997
0.748	0.3652
0.7555	0.36036
0.7631	0.35547
0.77081	0.35051
0.77864	0.34548
0.78658	0.34038
0.79464	0.33521
0.80283	0.32996
0.81116	0.32463
0.81962	0.31921
0.82824	0.31371
0.83701	0.30811
0.84595	0.30241
0.85506	0.2966
0.86436	0.29069
0.87385	0.28466
0.88356	0.27851
0.89348	0.27223
0.90365	0.26582
0.91408	0.25926
0.92478	0.25254
0.93578	0.24567
0.94711	0.23862
0.95879	0.23138
0.97086	0.22396
0.98335	0.21632
0.99631	0.20846
1.0098	0.20037
1.0239	0.19203
1.0386	0.18343
1.0541	0.17455
1.0704	0.16536
1.0878	0.15586
1.1063	0.14602
1.1262	0.13582
1.1478	0.12525
1.1714	0.11428
1.1977	0.10291
1.1999	0
1.2021	0
1.2043	0
1.2065	0
1.2087	0
1.211	0
1.2132	0
1.2155	0
1.2178	0
1.2201	0
1.2224	0
1.2247	0
1.227	0
1.2293	0
1.2317	0
1.234	0
1.2363	0
1.2387	0
1.2411	0
1.2434	0
1.2458	0
1.2482	0
1.2506	0
1.253	0
1.2554	0
1.2578	0
1.2602	0
1.2627	0
1.2651	0
1.2675	0
1.27	0
1.2724	0
1.2749	0
1.2773	0
1.2798	0
1.2823	0
1.2847	0
1.2872	0
1.2897	0
1.2922	0
1.2947	0
1.2972	0
1.2997	0
1.3022	0
1.3047	0
1.3072	0
1.3097	0
1.3123	0
1.3148	0
1.3173	0
1.3199	0
1.3224	0
1.3249	0
1.3275	0
1.33	0
1.3326	0
1.3352	0
1.3377	0
1.3403	0
1.3429	0
1.3454	0
1.348	0
1.3506	0
1.3532	0
1.3558	0
1.3583	0
1.3609	0
1.3635	0
1.3661	0
1.3687	0
1.3713	0
1.3739	0
1.3766	0
1.3792	0
1.3818	0
1.3844	0
1.387	0
1.3897	0
1.3923	0
1.3949	0
1.3975	0
1.4002	0
1.4028	0
1.4054	0
1.4081	0
1.4107	0
1.4134	0
1.416	0
1.4187	0
1.4213	0
1.424	0
1.4266	0
1.4293	0
1.432	0
1.4346	0
1.4373	0
1.44	0
1.4426	0
1.4453	0
1.448	0
1.4506	0
1.4533	0
1.456	0
1.4587	0
1.4613	0
1.464	0
1.4667	0
1.4694	0
1.4721	0
1.4748	0
1.4775	0
1.4802	0
1.4829	0
1.4855	0
1.4882	0
1.4909	0
1.4936	0
1.4963	0
1.499	0
1.5017	0
1.5044	0
1.5071	0
1.5099	0
1.5126	0
1.5153	0
1.518	0
1.5207	0
1.5234	0
1.5261	0
1.5288	0
1.5315	0
1.5342	0
1.5369	0
1.5396	0
1.5423	0
1.545	0
1.5477	0
1.5504	0
1.5531	0
1.5558	0
1.5585	0
1.5612	0
1.5639	0
1.5666	0
1.5693	0
1.572	0
1.5747	0
1.5774	0
1.5801	0
1.5828	0
1.5855	0
1.5882	0
1.5909	0
1.5936	0
1.5963	0
1.599	0
1.6017	0
1.6044	0
1.6071	0
1.6099	0
1.6126	0
1.6153	0
1.618	0
1.6207	0
1.6234	0
1.6261	0
1.6288	0
1.6315	0
1.6342	0
1.637	0
1.6397	0
1.6425	0
1.6452	0
1.648	0
1.6508	0
1.6535	0
1.6563	0
1.6591	0
1.6619	0
1.6647	0
1.6675	0
1.6703	0
1.6732	0
1.676	0
1.6788	0
1.6817	0
1.6845	0
1.6874	0
1.6903	0
1.6931	0
1.696	0
1.6989	0
1.7018	0
1.7047	0
1.7076	0
1.7105	0
1.7134	0
1.7164	0
1.7193	0
1.7222	0
1.7252	0
1.7281	0
1.7311	0
1.7341	0
1.737	0
1.74	0
1.743	0
1.746	0
1.749	0
1.752	0
1.755	0
1.758	0
1.7611	0
1.7641	0
1.7671	0
1.7702	0
1.7732	0
1.7763	0
1.7793	0
1.7824	0
1.7855	0
1.7886	0
1.7917	0
1.7947	0
1.7978	0
1.8009	0
1.8041	0
1.8072	0
1.8103	0
1.8134	0
1.8165	0
1.8197	0
1.8228	0
1.8259	0
1.8291	0
1.8322	0
1.8354	0
1.8385	0
1.8417	0
1.8448	0
1.848	0
1.8511	0
1.8543	0
1.8575	0
1.8606	0
1.8638	0
1.867	0
1.8701	0
1.8733	0
1.8765	0
1.8796	0
1.8828	0
1.8859	0
1.8891	0
1.8922	0
1.8954	0
1.8985	0
1.9017	0
1.9048	0
1.9079	0
1.9111	0
1.9142	0
1.9173	0
1.9204	0
1.9235	0
1.9266	0
1.9297	0
1.9327	0
1.9358	0
1.9388	0
1.9418	0
1.9449	0
1.9479	0
1.9508	0
1.9538	0
1.9568	0
1.9597	0
1.9626	0
1.9655	0
1.9684	0
1.9713	0
1.9741	0
1.977	0
1.9798	0
1.9825	0
1.9853	0
1.988	0
1.9907	0
1.9934	0
1.9961	0
1.9987	0
2.0013	0
2.0039	0
2.0065	0
2.009	0
2.0115	0
2.0139	0
2.0164	0
2.0188	0
2.0211	0
2.0235	0
2.0258	0
2.028	0
2.0303	0
2.0325	0
2.0347	0
2.0368	0
2.0389	0
2.041	0
2.043	0
2.045	0
2.047	0
2.0489	0
2.0508	0
2.0527	0
2.0545	0
2.0563	0
2.0581	0
2.0598	0
2.0615	0
2.0631	0
2.0647	0
2.0663	0
2.0679	0
2.0694	0
2.0709	0
2.0723	0
2.0737	0
2.0751	0
2.0765	0
2.0778	0
2.0791	0
2.0803	0
2.0816	0
2.0828	0
2.0839	0
2.0851	0
2.0862	0
2.0872	0
2.0883	0
2.0893	0
2.0903	0
2.0913	0
2.0922	0
2.0931	0
2.094	0
2.0949	0
2.0957	0
2.0966	0
2.0974	0
2.0981	0
2.0989	0
2.0996	0
2.1003	0
2.101	0
2.1017	0
2.1023	0
2.1029	0
2.1036	0
2.1041	0
2.1047	0
2.1053	0
2.1058	0
2.1063	0
2.1068	0
2.1073	0
2.1078	0
2.1083	0
2.1087	0
2.1091	0
2.1096	0
2.11	0
2.1104	0
2.1107	0
2.1111	0
2.1115	0
2.1118	0
2.1121	0
2.1124	0
2.1127	0
2.113	0
2.1133	0
2.1136	0
2.1139	0
2.1141	0
2.1144	0
2.1146	0
2.1148	0
2.1151	0
2.1153	0
2.1155	0
2.1157	0
2.1159	0
2.1161	0
2.1163	0
2.1164	0
2.1166	0
2.1168	0
2.1169	0
2.1171	0
2.1172	0
2.1174	0
2.1175	0
2.1176	0
2.1178	0
2.1179	0
2.118	0
2.1181	0
2.1183	0
2.1184	0
2.1185	0
2.1186	0
2.1187	0
2.1188	0
2.1189	0
2.1189	0
2.119	0
2.1191	0
2.1192	0
2.1193	0
2.1193	0
2.1194	0
2.1195	0
2.1196	0
2.1196	0
2.1197	0
2.1197	0
2.1198	0
2.1199	0
2.1199	0
2.12	0
2.12	0
2.1201	0
2.1201	0
2.1202	0
2.1202	0
2.1203	0
2.1203	0
2.1203	0
2.1204	0
2.1204	0
2.1205	0
2.1205	0
2.1205	0
2.1206	0
2.1206	0
2.1206	0
2.1207	0
2.1207	0
2.1207	0
2.1208	0
2.1208	0
2.1208	0
2.1208	0
2.1209	0
2.1209	0
2.1209	0
2.1209	0
2.121	0
2.121	0
2.121	0
2.121	0
2.121	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1264	0.56889
2.1312	0.56804
2.1359	0.56718
2.1407	0.56631
2.1455	0.56544
2.1503	0.56456
2.1551	0.56367
2.1599	0.56278
2.1647	0.56187
2.1695	0.56096
2.1743	0.56004
2.1792	0.55912
2.184	0.55818
2.1889	0.55724
2.1937	0.55629
2.1986	0.55533
2.2035	0.55436
2.2083	0.55338
2.2132	0.5524
2.2181	0.55141
2.223	0.55041
2.228	0.5494
2.2329	0.54838
2.2378	0.54736
2.2428	0.54632
2.2477	0.54528
2.2527	0.54423
2.2577	0.54317
2.2627	0.5421
2.2677	0.54103
2.2727	0.53994
2.2777	0.53885
2.2827	0.53774
2.2877	0.53663
2.2928	0.53551
2.2978	0.53438
2.3029	0.53324
2.308	0.53209
2.3131	0.53093
2.3182	0.52977
2.3233	0.52859
2.3284	0.5274
2.3336	0.52621
2.3387	0.525
2.3439	0.52378
2.349	0.52256
2.3542	0.52133
2.3594	0.52008
2.3646	0.51882
2.3699	0.51756
2.3751	0.51628
2.3803	0.515
2.3856	0.5137
2.3909	0.51239
2.3962	0.51108
2.4015	0.50975
2.4068	0.50841
2.4121	0.50706
2.4175	0.5057
2.4228	0.50433
2.4282	0.50294
2.4336	0.50155
2.439	0.50014
2.4444	0.49873
2.4498	0.4973
2.4553	0.49586
2.4608	0.49441
2.4662	0.49294
2.4717	0.49147
2.4773	0.48998
2.4828	0.48848
2.4883	0.48697
2.4939	0.48544
2.4995	0.48391
2.5051	0.48236
2.5107	0.48079
2.5164	0.47922
2.522	0.47763
2.5277	0.47602
2.5334	0.47441
2.5391	0.47277
2.5448	0.47112
2.5506	0.46946
2.5564	0.46778
2.5622	0.46609
2.568	0.46438
2.5738	0.46266
2.5797	0.46092
2.5856	0.45917
2.5915	0.4574
2.5974	0.45561
2.6034	0.45381
2.6094	0.45199
2.6154	0.45014
2.6214	0.44829
2.6274	0.44642
2.6335	0.44453
2.6396	0.44262
2.6458	0.44069
2.6519	0.43874
2.6581	0.43678
2.6643	0.43479
2.6706	0.43279
2.6768	0.43076
2.6832	0.42872
2.6895	0.42665
2.6959	0.42456
2.7022	0.42246
2.7087	0.42032
2.7151	0.41817
2.7216	0.416
2.7282	0.4138
2.7347	0.41157
2.7413	0.40933
2.748	0.40706
2.7547	0.40476
2.7614	0.40244
2.7681	0.4001
2.7749	0.39772
2.7818	0.39532
2.7886	0.39289
2.7956	0.39044
2.8025	0.38795
2.8095	0.38544
2.8166	0.38289
2.8237	0.38032
2.8309	0.37771
2.8381	0.37507
2.8453	0.37241
2.8526	0.3697
2.86	0.36697
2.8674	0.3642
2.8749	0.3614
2.8824	0.35857
2.89	0.35569
2.8977	0.35278
2.9054	0.34984
2.9132	0.34685
2.9211	0.34384
2.929	0.34079
2.937	0.33769
2.9451	0.33457
2.9532	0.33141
2.9615	0.3282
2.9698	0.32498
2.9782	0.32173
2.9867	0.31842
2.9953	0.3151
3.0039	0.31172
3.0127	0.30788
3.0216	0.3039
3.0306	0.29986
3.0398	0.29576
3.049	0.29159
3.0584	0.28735
3.068	0.28304
3.0777	0.27865
3.0875	0.27418
3.0976	0.26962
3.1078	0.26497
3.1181	0.26023
3.1287	0.25538
3.1395	0.25043
3.1505	0.24537
3.1618	0.24018
3.1733	0.23486
3.1851	0.22941
3.1972	0.22381
3.2095	0.21806
3.2223	0.21214
3.2354	0.20604
3.2489	0.19976
3.2629	0.19327
3.2774	0.18657
3.2924	0.17964
3.3081	0.17247
3.3245	0.16503
3.3417	0.15731
3.3598	0.14928
3.379	0.14094
3.3994	0.13224
3.4213	0.12318
3.4451	0.11373
3.4711	0.10387
3.5	0.093577
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence2_eta3.txt <==
x	q
-0.33947	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33426	0.52315
-0.32908	0.52194
-0.32389	0.52072
-0.31869	0.5195
-0.31347	0.51836
-0.30826	0.5187
-0.30304	0.51753
-0.29781	0.51613
-0.29255	0.51473
-0.28729	0.51332
-0.28201	0.51191
-0.27672	0.51049
-0.27141	0.50907
-0.26608	0.50764
-0.26074	0.50621
-0.25539	0.50478
-0.25002	0.50334
-0.24463	0.50189
-0.23923	0.50045
-0.23382	0.49899
-0.22839	0.49753
-0.22294	0.49607
-0.21747	0.4946
-0.21199	0.49313
-0.20649	0.49165
-0.20098	0.49017
-0.19545	0.48868
-0.1899	0.48719
-0.18434	0.48569
-0.17876	0.48419
-0.17316	0.48268
-0.16754	0.48117
-0.16191	0.47965
-0.15625	0.47812
-0.15058	0.47659
-0.14489	0.47506
-0.13918	0.47352
-0.13346	0.47197
-0.12771	0.47042
-0.12195	0.46886
-0.11616	0.4673
-0.11036	0.46573
-0.10454	0.46416
-0.098696	0.46258
-0.092833	0.46099
-0.08695	0.4594
-0.081047	0.4578
-0.075122	0.45619
-0.069177	0.45458
-0.06321	0.45297
-0.057222	0.45134
-0.051212	0.44971
-0.04518	0.44808
-0.039126	0.44644
-0.03305	0.44479
-0.026951	0.44313
-0.020829	0.44147
-0.014683	0.4398
-0.0085145	0.43812
-0.0023218	0.43644
0.0038949	0.43475
0.010136	0.43305
0.016402	0.43134
0.022692	0.42963
0.029009	0.42791
0.03535	0.42619
0.041718	0.42445
0.048111	0.42271
0.054532	0.42096
0.060979	0.4192
0.067454	0.41743
0.073956	0.41566
0.080486	0.41388
0.087045	0.41209
0.093632	0.41029
0.10025	0.40848
0.10689	0.40666
0.11357	0.40484
0.12028	0.403
0.12701	0.40116
0.13378	0.39931
0.14058	0.39745
0.14741	0.39558
0.15428	0.3937
0.16118	0.39181
0.16811	0.38991
0.17508	0.388
0.18208	0.38608
0.18911	0.38415
0.19618	0.38221
0.20329	0.38026
0.21043	0.3783
0.21762	0.37633
0.22484	0.37434
0.23209	0.37235
0.23939	0.37034
0.24673	0.36832
0.25411	0.36629
0.26153	0.36425
0.26899	0.3622
0.2765	0.36013
0.28404	0.35805
0.29164	0.35596
0.29927	0.35386
0.30696	0.35174
0.31469	0.34961
0.32247	0.34746
0.33029	0.3453
0.33817	0.34313
0.3461	0.34094
0.35408	0.33874
0.36211	0.33652
0.37019	0.33428
0.37833	0.33203
0.38653	0.32976
0.39478	0.32748
0.40309	0.32518
0.41146	0.32286
0.4199	0.32053
0.42839	0.31818
0.43695	0.31581
0.44557	0.31342
0.45426	0.31101
0.46302	0.30858
0.47185	0.30613
0.48075	0.30366
0.48972	0.30116
0.49877	0.29865
0.5079	0.29612
0.51711	0.29356
0.5264	0.29097
0.53577	0.28837
0.54523	0.28573
0.55478	0.28308
0.56441	0.28039
0.57415	0.27768
0.58398	0.27494
0.59391	0.27218
0.60394	0.26938
0.61408	0.26655
0.62433	0.26369
0.63469	0.2608
0.64517	0.25787
0.65578	0.25491
0.66651	0.25191
0.67737	0.24887
0.68836	0.2458
0.6995	0.24268
0.71078	0.23952
0.72222	0.23632
0.73381	0.23307
0.74558	0.22977
0.75751	0.22643
0.76963	0.22303
0.78194	0.21957
0.79445	0.21606
0.80717	0.21249
0.82011	0.20885
0.83328	0.20515
0.84671	0.20137
0.86039	0.19752
0.87435	0.19359
0.88861	0.18957
0.90318	0.18546
0.91809	0.18126
0.93336	0.17696
0.94903	0.17255
0.96512	0.16799
0.98167	0.1633
0.99872	0.15846
1.0163	0.15347
1.0346	0.14831
1.0535	0.14296
1.0731	0.13739
1.0937	0.13157
1.1152	0.12548
1.1379	0.11907
1.162	0.11227
1.1877	0.10501
1.2156	0.097071
1.2462	0.088338
1.2805	0.078709
1.3204	0.067816
1.3695	0.055005
1.4388	0.038979
1.4415	0
1.4442	0
1.447	0
1.4497	0
1.4524	0
1.4551	0
1.4579	0
1.4606	0
1.4633	0
1.4661	0
1.4688	0
1.4715	0
1.4742	0
1.477	0
1.4797	0
1.4824	0
1.4852	0
1.4879	0
1.4906	0
1.4933	0
1.4961	0
1.4988	0
1.5015	0
1.5042	0
1.5069	0
1.5096	0
1.5124	0
1.5151	0
1.5178	0
1.5204	0
1.5231	0
1.5258	0
1.5285	0
1.5312	0
1.5338	0
1.5365	0
1.5392	0
1.5418	0
1.5444	0
1.5471	0
1.5497	0
1.5523	0
1.5549	0
1.5575	0
1.5601	0
1.5626	0
1.5652	0
1.5677	0
1.5703	0
1.5728	0
1.5753	0
1.5778	0
1.5802	0
1.5827	0
1.5851	0
1.5875	0
1.5899	0
1.5923	0
1.5946	0
1.597	0
1.5993	0
1.6015	0
1.6038	0
1.606	0
1.6082	0
1.6104	0
1.6125	0
1.6147	0
1.6168	0
1.6188	0
1.6208	0
1.6228	0
1.6248	0
1.6267	0
1.6286	0
1.6305	0
1.6323	0
1.6341	0
1.6359	0
1.6376	0
1.6393	0
1.6409	0
1.6426	0
1.6441	0
1.6457	0
1.6472	0
1.6486	0
1.6501	0
1.6514	0
1.6528	0
1.6541	0
1.6554	0
1.6566	0
1.6578	0
1.659	0
1.6601	0
1.6612	0
1.6623	0
1.6633	0
1.6643	0
1.6653	0
1.6662	0
1.6671	0
1.6679	0
1.6688	0
1.6696	0
1.6704	0
1.6711	0
1.6718	0
1.6725	0
1.6732	0
1.6738	0
1.6744	0
1.675	0
1.6756	0
1.6761	0
1.6767	0
1.6772	0
1.6776	0
1.6781	0
1.6785	0
1.679	0
1.6794	0
1.6798	0
1.6801	0
1.6805	0
1.6808	0
1.6811	0
1.6815	0
1.6817	0
1.682	0
1.6823	0
1.6826	0
1.6828	0
1.683	0
1.6833	0
1.6835	0
1.6837	0
1.6839	0
1.6841	0
1.6843	0
1.6844	0
1.6846	0
1.6847	0
1.6849	0
1.685	0
1.6852	0
1.6853	0
1.6854	0
1.6855	0
1.6856	0
1.6857	0
1.6858	0
1.6859	0
1.686	0
1.6861	0
1.6862	0
1.6863	0
1.6864	0
1.6864	0
1.6865	0
1.6866	0
1.6866	0
1.6867	0
1.6867	0
1.6868	0
1.6868	0
1.6869	0
1.6869	0
1.687	0
1.687	0
1.6871	0
1.6871	0
1.6871	0
1.6872	0
1.6872	0
1.6872	0
1.6873	0
1.6873	0
1.6873	0
1.6873	0
1.6874	0
1.6874	0
1.6874	0
1.6874	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6932	0.50717
1.6985	0.50589
1.7039	0.50461
1.7092	0.50332
1.7146	0.50203
1.72	0.50074
1.7254	0.49944
1.7309	0.49814
1.7363	0.49683
1.7418	0.49552
1.7472	0.4942
1.7527	0.49288
1.7582	0.49156
1.7637	0.49023
1.7692	0.4889
1.7748	0.48756
1.7803	0.48621
1.7859	0.48487
1.7915	0.48351
1.7971	0.48216
1.8027	0.4808
1.8084	0.47943
1.814	0.47806
1.8197	0.47668
1.8254	0.4753
1.8311	0.47392
1.8368	0.47252
1.8425	0.47113
1.8483	0.46973
1.8541	0.46832
1.8599	0.46691
1.8657	0.46549
1.8715	0.46407
1.8773	0.46265
1.8832	0.46121
1.8891	0.45977
1.895	0.45833
1.9009	0.45688
1.9068	0.45543
1.9128	0.45397
1.9187	0.4525
1.9247	0.45103
1.9307	0.44955
1.9368	0.44807
1.9428	0.44658
1.9489	0.44509
1.955	0.44358
1.9611	0.44208
1.9672	0.44056
1.9734	0.43904
1.9796	0.43752
1.9858	0.43598
1.992	0.43445
1.9982	0.4329
2.0045	0.43135
2.0108	0.42979
2.0171	0.42822
2.0234	0.42665
2.0298	0.42507
2.0362	0.42349
2.0426	0.42189
2.049	0.42029
2.0555	0.41869
2.062	0.41707
2.0685	0.41545
2.075	0.41382
2.0815	0.41218
2.0881	0.41054
2.0947	0.40889
2.1014	0.40722
2.108	0.40556
2.1147	0.40388
2.1215	0.4022
2.1282	0.4005
2.135	0.3988
2.1418	0.39709
2.1486	0.39537
2.1555	0.39365
2.1624	0.39191
2.1693	0.39017
2.1763	0.38841
2.1833	0.38665
2.1903	0.38488
2.1973	0.38309
2.2044	0.3813
2.2115	0.3795
2.2187	0.37769
2.2259	0.37587
2.2331	0.37404
2.2404	0.37219
2.2477	0.37034
2.255	0.36848
2.2624	0.3666
2.2698	0.36472
2.2772	0.36282
2.2847	0.36092
2.2923	0.359
2.2998	0.35707
2.3074	0.35512
2.3151	0.35317
2.3228	0.3512
2.3305	0.34922
2.3383	0.34723
2.3461	0.34522
2.354	0.3432
2.3619	0.34117
2.3699	0.33912
2.3779	0.33706
2.386	0.33499
2.3941	0.3329
2.4023	0.33079
2.4105	0.32867
2.4188	0.32654
2.4271	0.32439
2.4355	0.32222
2.4439	0.32004
2.4524	0.31784
2.461	0.31562
2.4696	0.31338
2.4783	0.31113
2.4871	0.30886
2.4959	0.30657
2.5048	0.30426
2.5137	0.30193
2.5227	0.29958
2.5318	0.29721
2.541	0.29482
2.5502	0.29241
2.5596	0.28997
2.569	0.28751
2.5785	0.28503
2.588	0.28252
2.5977	0.27999
2.6074	0.27744
2.6172	0.27485
2.6272	0.27224
2.6372	0.26961
2.6473	0.26694
2.6576	0.26424
2.6679	0.26152
2.6783	0.25876
2.6889	0.25597
2.6996	0.25314
2.7104	0.25028
2.7213	0.24738
2.7323	0.24445
2.7435	0.24148
2.7549	0.23846
2.7664	0.23541
2.778	0.23231
2.7898	0.22916
2.8017	0.22597
2.8139	0.22272
2.8262	0.21943
2.8387	0.21608
2.8514	0.21267
2.8643	0.2092
2.8775	0.20567
2.8908	0.20207
2.9045	0.19839
2.9184	0.19465
2.9325	0.19083
2.947	0.18692
2.9618	0.18291
2.9769	0.17881
2.9923	0.17462
3.0082	0.17032
3.0245	0.16587
3.0413	0.16128
3.0585	0.15656
3.0763	0.15167
3.0948	0.14662
3.1139	0.14138
3.1338	0.13592
3.1545	0.13022
3.1763	0.12424
3.1992	0.11795
3.2235	0.11127
3.2494	0.10414
3.2775	0.096437
3.3082	0.088022
3.3425	0.078656
3.3823	0.067964
3.4312	0.055285
3.5	0.03928
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence2_eta4.txt <==
x	q
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.42759	0.49622
-0.42213	0.49489
-0.41665	0.49357
-0.41116	0.49224
-0.40566	0.49091
-0.40014	0.48957
-0.3946	0.48823
-0.38905	0.48688
-0.38348	0.48553
-0.3779	0.48418
-0.3723	0.48282
-0.36669	0.48146
-0.36106	0.4801
-0.35541	0.47873
-0.34975	0.47735
-0.34407	0.47598
-0.33838	0.4746
-0.33267	0.47321
-0.32694	0.47182
-0.32119	0.47042
-0.31543	0.46903
-0.30965	0.46762
-0.30385	0.46621
-0.29804	0.4648
-0.29221	0.46338
-0.28636	0.46196
-0.28049	0.46054
-0.2746	0.45911
-0.2687	0.45767
-0.26277	0.45623
-0.25683	0.45478
-0.25087	0.45333
-0.24489	0.45188
-0.23889	0.45042
-0.23287	0.44896
-0.22683	0.44749
-0.22077	0.44601
-0.21469	0.44453
-0.20859	0.44305
-0.20247	0.44155
-0.19632	0.44006
-0.19016	0.43856
-0.18398	0.43705
-0.17777	0.43554
-0.17154	0.43402
-0.1653	0.4325
-0.15902	0.43097
-0.15273	0.42944
-0.14641	0.4279
-0.14008	0.42635
-0.13371	0.4248
-0.12733	0.42324
-0.12092	0.42168
-0.11448	0.42011
-0.10803	0.41853
-0.10154	0.41695
-0.095038	0.41536
-0.088506	0.41377
-0.081949	0.41217
-0.075366	0.41056
-0.068757	0.40894
-0.062122	0.40732
-0.05546	0.40569
-0.048771	0.40406
-0.042055	0.40242
-0.035311	0.40077
-0.028539	0.39912
-0.021739	0.39745
-0.01491	0.39578
-0.0080525	0.39411
-0.0011652	0.39242
0.0057519	0.39073
0.012699	0.38903
0.019677	0.38732
0.026686	0.38561
0.033727	0.38388
0.040799	0.38215
0.047904	0.38041
0.055041	0.37866
0.062212	0.37691
0.069416	0.37514
0.076655	0.37337
0.083928	0.37159
0.091237	0.3698
0.098581	0.368
0.10596	0.36619
0.11338	0.36437
0.12083	0.36254
0.12833	0.3607
0.13586	0.35886
0.14343	0.357
0.15104	0.35513
0.15869	0.35326
0.16638	0.35137
0.17412	0.34947
0.18189	0.34756
0.18971	0.34564
0.19758	0.34371
0.20548	0.34177
0.21344	0.33981
0.22144	0.33785
0.22948	0.33587
0.23758	0.33388
0.24572	0.33188
0.25391	0.32987
0.26216	0.32784
0.27045	0.3258
0.2788	0.32375
0.2872	0.32168
0.29566	0.3196
0.30417	0.31751
0.31274	0.3154
0.32137	0.31328
0.33006	0.31114
0.3388	0.30899
0.34761	0.30682
0.35648	0.30464
0.36542	0.30243
0.37442	0.30022
0.38349	0.29798
0.39263	0.29573
0.40184	0.29346
0.41112	0.29118
0.42048	0.28887
0.42991	0.28654
0.43942	0.2842
0.44901	0.28184
0.45868	0.27945
0.46844	0.27704
0.47828	0.27462
0.48821	0.27217
0.49823	0.26969
0.50835	0.2672
0.51856	0.26468
0.52887	0.26213
0.53928	0.25956
0.5498	0.25696
0.56042	0.25434
0.57116	0.25169
0.58202	0.249
0.59299	0.24629
0.60409	0.24355
0.61531	0.24078
0.62667	0.23797
0.63816	0.23513
0.6498	0.23225
0.66159	0.22933
0.67353	0.22638
0.68562	0.22339
0.69789	0.22035
0.71033	0.21727
0.72295	0.21415
0.73576	0.21098
0.74877	0.20775
0.76199	0.20448
0.77542	0.20115
0.78909	0.19777
0.803	0.19432
0.81716	0.19081
0.8316	0.18723
0.84632	0.18358
0.86135	0.17986
0.8767	0.17605
0.8924	0.17216
0.90847	0.16817
0.92494	0.16409
0.94184	0.1599
0.95921	0.15559
0.97709	0.15115
0.99553	0.14658
1.0146	0.14185
1.0343	0.13696
1.0548	0.13188
1.0762	0.12659
1.0985	0.12106
1.1219	0.11525
1.1467	0.10912
1.173	0.10262
1.2013	0.095661
1.232	0.088134
1.2658	0.079877
1.3041	0.070633
1.3491	0.059955
1.4067	0.046956
1.4976	0.02974
1.5001	0
1.5025	0
1.5049	0
1.5074	0
1.5097	0
1.5121	0
1.5144	0
1.5167	0
1.5189	0
1.5211	0
1.5233	0
1.5254	0
1.5275	0
1.5295	0
1.5314	0
1.5333	0
1.5352	0
1.537	0
1.5387	0
1.5404	0
1.542	0
1.5436	0
1.545	0
1.5465	0
1.5478	0
1.5491	0
1.5503	0
1.5515	0
1.5526	0
1.5536	0
1.5546	0
1.5555	0
1.5564	0
1.5572	0
1.558	0
1.5587	0
1.5593	0
1.56	0
1.5605	0
1.5611	0
1.5616	0
1.562	0
1.5624	0
1.5628	0
1.5632	0
1.5635	0
1.5638	0
1.5641	0
1.5644	0
1.5646	0
1.5648	0
1.565	0
1.5652	0
1.5654	0
1.5655	0
1.5657	0
1.5658	0
1.5659	0
1.566	0
1.5661	0
1.5662	0
1.5663	0
1.5664	0
1.5665	0
1.5665	0
1.5666	0
1.5666	0
1.5667	0
1.5667	0
1.5668	0
1.5668	0
1.5669	0
1.5669	0
1.5669	0
1.5669	0
1.567	0
1.567	0
1.567	0
1.567	0
1.567	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5727	0.49608
1.5781	0.49476
1.5836	0.49344
1.5891	0.49211
1.5946	0.49077
1.6001	0.48944
1.6057	0.4881
1.6112	0.48675
1.6168	0.4854
1.6224	0.48405
1.628	0.4827
1.6336	0.48134
1.6392	0.47997
1.6449	0.4786
1.6505	0.47723
1.6562	0.47585
1.6619	0.47447
1.6676	0.47309
1.6733	0.4717
1.6791	0.4703
1.6848	0.46891
1.6906	0.4675
1.6964	0.4661
1.7022	0.46468
1.7081	0.46327
1.7139	0.46185
1.7198	0.46042
1.7257	0.45899
1.7316	0.45756
1.7375	0.45612
1.7435	0.45467
1.7494	0.45322
1.7554	0.45177
1.7614	0.45031
1.7674	0.44885
1.7735	0.44738
1.7795	0.4459
1.7856	0.44442
1.7917	0.44294
1.7978	0.44145
1.804	0.43995
1.8101	0.43845
1.8163	0.43695
1.8225	0.43544
1.8288	0.43392
1.835	0.4324
1.8413	0.43087
1.8476	0.42934
1.8539	0.4278
1.8602	0.42625
1.8666	0.4247
1.873	0.42314
1.8794	0.42158
1.8858	0.42001
1.8923	0.41844
1.8988	0.41686
1.9053	0.41527
1.9118	0.41367
1.9184	0.41207
1.925	0.41047
1.9316	0.40885
1.9382	0.40723
1.9449	0.40561
1.9516	0.40397
1.9583	0.40233
1.965	0.40068
1.9718	0.39903
1.9786	0.39737
1.9854	0.3957
1.9923	0.39402
1.9992	0.39234
2.0061	0.39065
2.0131	0.38895
2.02	0.38724
2.027	0.38553
2.0341	0.3838
2.0412	0.38207
2.0483	0.38033
2.0554	0.37859
2.0626	0.37683
2.0698	0.37507
2.077	0.37329
2.0843	0.37151
2.0916	0.36972
2.099	0.36792
2.1063	0.36611
2.1138	0.3643
2.1212	0.36247
2.1287	0.36063
2.1362	0.35879
2.1438	0.35693
2.1514	0.35506
2.1591	0.35319
2.1668	0.3513
2.1745	0.3494
2.1823	0.3475
2.1901	0.34558
2.198	0.34365
2.2059	0.34171
2.2138	0.33975
2.2218	0.33779
2.2299	0.33581
2.238	0.33382
2.2461	0.33182
2.2543	0.32981
2.2626	0.32778
2.2709	0.32575
2.2792	0.32369
2.2876	0.32163
2.2961	0.31955
2.3046	0.31746
2.3132	0.31535
2.3218	0.31323
2.3305	0.31109
2.3392	0.30894
2.348	0.30677
2.3569	0.30459
2.3658	0.30239
2.3748	0.30017
2.3839	0.29794
2.3931	0.29568
2.4023	0.29342
2.4115	0.29113
2.4209	0.28882
2.4303	0.2865
2.4399	0.28416
2.4494	0.28179
2.4591	0.27941
2.4689	0.277
2.4787	0.27458
2.4886	0.27213
2.4987	0.26965
2.5088	0.26716
2.519	0.26464
2.5293	0.26209
2.5397	0.25952
2.5502	0.25693
2.5609	0.2543
2.5716	0.25165
2.5825	0.24897
2.5934	0.24626
2.6045	0.24352
2.6158	0.24074
2.6271	0.23794
2.6386	0.2351
2.6503	0.23222
2.662	0.2293
2.674	0.22635
2.6861	0.22336
2.6984	0.22032
2.7108	0.21725
2.7234	0.21412
2.7362	0.21095
2.7492	0.20773
2.7625	0.20446
2.7759	0.20113
2.7896	0.19775
2.8035	0.1943
2.8176	0.19079
2.8321	0.18721
2.8468	0.18357
2.8618	0.17984
2.8772	0.17604
2.8929	0.17214
2.909	0.16816
2.9254	0.16408
2.9423	0.15988
2.9597	0.15558
2.9776	0.15114
2.996	0.14657
3.0151	0.14184
3.0348	0.13695
3.0553	0.13187
3.0767	0.12658
3.099	0.12105
3.1224	0.11525
3.1472	0.10912
3.1735	0.10262
3.2018	0.095664
3.2325	0.088138
3.2663	0.079882
3.3046	0.070637
3.3496	0.059954
3.4072	0.046923
3.5	0.029135
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence2_eta5.txt <==
x	q
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.45456	0.49737
-0.44911	0.49603
-0.44365	0.49469
-0.43817	0.49335
-0.43268	0.492
-0.42717	0.49065
-0.42165	0.48929
-0.41611	0.48793
-0.41055	0.48657
-0.40498	0.4852
-0.3994	0.48383
-0.39379	0.48245
-0.38817	0.48107
-0.38254	0.47969
-0.37689	0.4783
-0.37122	0.4769
-0.36554	0.47551
-0.35984	0.47411
-0.35412	0.4727
-0.34839	0.47129
-0.34263	0.46988
-0.33686	0.46846
-0.33108	0.46704
-0.32527	0.46561
-0.31945	0.46418
-0.31361	0.46274
-0.30775	0.4613
-0.30187	0.45986
-0.29598	0.45841
-0.29006	0.45695
-0.28413	0.45549
-0.27818	0.45403
-0.27221	0.45256
-0.26621	0.45108
-0.2602	0.4496
-0.25417	0.44812
-0.24812	0.44663
-0.24205	0.44514
-0.23596	0.44364
-0.22984	0.44213
-0.22371	0.44062
-0.21755	0.4391
-0.21138	0.43758
-0.20518	0.43606
-0.19896	0.43453
-0.19272	0.43299
-0.18645	0.43144
-0.18017	0.4299
-0.17386	0.42834
-0.16752	0.42678
-0.16117	0.42521
-0.15479	0.42364
-0.14838	0.42206
-0.14196	0.42048
-0.13551	0.41889
-0.12903	0.41729
-0.12253	0.41569
-0.116	0.41408
-0.10945	0.41247
-0.10287	0.41084
-0.096264	0.40921
-0.089633	0.40758
-0.082975	0.40594
-0.07629	0.40429
-0.069577	0.40263
-0.062837	0.40097
-0.056068	0.3993
-0.049271	0.39762
-0.042445	0.39594
-0.03559	0.39425
-0.028705	0.39255
-0.02179	0.39084
-0.014844	0.38913
-0.0078675	0.3874
-0.00085978	0.38567
0.0061797	0.38394
0.013251	0.38219
0.020356	0.38044
0.027493	0.37867
0.034664	0.3769
0.041869	0.37512
0.049108	0.37333
0.056382	0.37154
0.063692	0.36973
0.071038	0.36792
0.078421	0.36609
0.08584	0.36426
0.093298	0.36242
0.10079	0.36056
0.10833	0.3587
0.1159	0.35683
0.12352	0.35495
0.13117	0.35306
0.13887	0.35115
0.14661	0.34924
0.15439	0.34732
0.16221	0.34538
0.17008	0.34343
0.178	0.34148
0.18596	0.33951
0.19397	0.33753
0.20202	0.33554
0.21012	0.33353
0.21828	0.33151
0.22648	0.32949
0.23473	0.32744
0.24304	0.32539
0.2514	0.32332
0.25981	0.32124
0.26828	0.31914
0.27681	0.31703
0.28539	0.31491
0.29403	0.31277
0.30273	0.31061
0.31149	0.30844
0.32032	0.30626
0.32921	0.30406
0.33816	0.30184
0.34718	0.29961
0.35627	0.29736
0.36543	0.29509
0.37466	0.2928
0.38397	0.2905
0.39334	0.28817
0.4028	0.28583
0.41233	0.28347
0.42195	0.28109
0.43165	0.27868
0.44143	0.27626
0.4513	0.27381
0.46126	0.27134
0.47131	0.26885
0.48146	0.26634
0.49171	0.2638
0.50205	0.26123
0.5125	0.25864
0.52306	0.25602
0.53373	0.25338
0.54451	0.25071
0.5554	0.248
0.56642	0.24527
0.57757	0.24251
0.58884	0.23971
0.60025	0.23688
0.6118	0.23402
0.6235	0.23112
0.63534	0.22818
0.64734	0.2252
0.65951	0.22218
0.67184	0.21912
0.68435	0.21602
0.69705	0.21287
0.70994	0.20967
0.72303	0.20642
0.73634	0.20312
0.74987	0.19976
0.76363	0.19635
0.77765	0.19287
0.79192	0.18933
0.80647	0.18572
0.82132	0.18203
0.83648	0.17827
0.85198	0.17443
0.86783	0.17049
0.88407	0.16647
0.90071	0.16234
0.91781	0.1581
0.93539	0.15374
0.9535	0.14926
0.97218	0.14463
0.99151	0.13984
1.0115	0.13488
1.0324	0.12973
1.0541	0.12437
1.0769	0.11875
1.1008	0.11285
1.1262	0.10663
1.1532	0.10001
1.1823	0.09292
1.214	0.085246
1.2492	0.076824
1.2893	0.067405
1.337	0.056574
1.399	0.043581
1.4992	0.026997
1.5017	0
1.5042	0
1.5066	0
1.509	0
1.5114	0
1.5137	0
1.5159	0
1.518	0
1.52	0
1.522	0
1.5238	0
1.5256	0
1.5272	0
1.5287	0
1.5301	0
1.5313	0
1.5324	0
1.5334	0
1.5343	0
1.5351	0
1.5358	0
1.5364	0
1.537	0
1.5374	0
1.5378	0
1.5382	0
1.5384	0
1.5387	0
1.5389	0
1.5391	0
1.5392	0
1.5393	0
1.5395	0
1.5395	0
1.5396	0
1.5397	0
1.5397	0
1.5398	0
1.5398	0
1.5398	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.5454	0.49737
1.5509	0.49603
1.5564	0.49469
1.5618	0.49335
1.5673	0.492
1.5728	0.49065
1.5784	0.48929
1.5839	0.48793
1.5894	0.48657
1.595	0.4852
1.6006	0.48383
1.6062	0.48245
1.6118	0.48107
1.6175	0.47969
1.6231	0.4783
1.6288	0.4769
1.6345	0.47551
1.6402	0.47411
1.6459	0.4727
1.6516	0.47129
1.6574	0.46988
1.6631	0.46846
1.6689	0.46704
1.6747	0.46561
1.6805	0.46418
1.6864	0.46274
1.6922	0.4613
1.6981	0.45986
1.704	0.45841
1.7099	0.45695
1.7159	0.45549
1.7218	0.45403
1.7278	0.45256
1.7338	0.45108
1.7398	0.4496
1.7458	0.44812
1.7519	0.44663
1.758	0.44514
1.764	0.44364
1.7702	0.44213
1.7763	0.44062
1.7824	0.4391
1.7886	0.43758
1.7948	0.43606
1.801	0.43453
1.8073	0.43299
1.8135	0.43144
1.8198	0.4299
1.8261	0.42834
1.8325	0.42678
1.8388	0.42521
1.8452	0.42364
1.8516	0.42206
1.858	0.42048
1.8645	0.41889
1.871	0.41729
1.8775	0.41569
1.884	0.41408
1.8906	0.41247
1.8971	0.41084
1.9037	0.40921
1.9104	0.40758
1.917	0.40594
1.9237	0.40429
1.9304	0.40263
1.9372	0.40097
1.9439	0.3993
1.9507	0.39762
1.9576	0.39594
1.9644	0.39425
1.9713	0.39255
1.9782	0.39084
1.9852	0.38913
1.9921	0.3874
1.9991	0.38567
2.0062	0.38394
2.0133	0.38219
2.0204	0.38044
2.0275	0.37867
2.0347	0.3769
2.0419	0.37512
2.0491	0.37333
2.0564	0.37154
2.0637	0.36973
2.071	0.36792
2.0784	0.36609
2.0858	0.36426
2.0933	0.36242
2.1008	0.36056
2.1083	0.3587
2.1159	0.35683
2.1235	0.35495
2.1312	0.35306
2.1389	0.35115
2.1466	0.34924
2.1544	0.34732
2.1622	0.34538
2.1701	0.34343
2.178	0.34148
2.186	0.33951
2.194	0.33753
2.202	0.33554
2.2101	0.33353
2.2183	0.33151
2.2265	0.32949
2.2347	0.32744
2.243	0.32539
2.2514	0.32332
2.2598	0.32124
2.2683	0.31914
2.2768	0.31703
2.2854	0.31491
2.294	0.31277
2.3027	0.31061
2.3115	0.30844
2.3203	0.30626
2.3292	0.30406
2.3382	0.30184
2.3472	0.29961
2.3563	0.29736
2.3654	0.29509
2.3747	0.2928
2.384	0.2905
2.3933	0.28817
2.4028	0.28583
2.4123	0.28347
2.4219	0.28109
2.4316	0.27868
2.4414	0.27626
2.4513	0.27381
2.4613	0.27134
2.4713	0.26885
2.4815	0.26634
2.4917	0.2638
2.5021	0.26123
2.5125	0.25864
2.5231	0.25602
2.5337	0.25338
2.5445	0.25071
2.5554	0.248
2.5664	0.24527
2.5776	0.24251
2.5888	0.23971
2.6003	0.23688
2.6118	0.23402
2.6235	0.23112
2.6353	0.22818
2.6473	0.2252
2.6595	0.22218
2.6718	0.21912
2.6844	0.21602
2.697	0.21287
2.7099	0.20967
2.723	0.20642
2.7363	0.20312
2.7499	0.19976
2.7636	0.19635
2.7776	0.19287
2.7919	0.18933
2.8065	0.18572
2.8213	0.18203
2.8365	0.17827
2.852	0.17443
2.8678	0.17049
2.8841	0.16647
2.9007	0.16234
2.9178	0.1581
2.9354	0.15374
2.9535	0.14926
2.9722	0.14463
2.9915	0.13984
3.0115	0.13488
3.0324	0.12973
3.0541	0.12437
3.0769	0.11875
3.1008	0.11285
3.1262	0.10663
3.1532	0.10001
3.1823	0.09292
3.214	0.085246
3.2492	0.076824
3.2893	0.067405
3.337	0.056574
3.3991	0.043577
3.5	0.026774
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence2_eta6.txt <==
x	q
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47089	0.49799
-0.46545	0.49664
-0.45999	0.49529
-0.45452	0.49394
-0.44903	0.49258
-0.44353	0.49122
-0.43801	0.48985
-0.43248	0.48848
-0.42693	0.48711
-0.42137	0.48573
-0.41579	0.48435
-0.41019	0.48296
-0.40458	0.48157
-0.39895	0.48018
-0.3933	0.47878
-0.38764	0.47738
-0.38196	0.47597
-0.37627	0.47456
-0.37056	0.47315
-0.36483	0.47173
-0.35908	0.4703
-0.35332	0.46888
-0.34753	0.46744
-0.34173	0.46601
-0.33592	0.46457
-0.33008	0.46312
-0.32423	0.46167
-0.31835	0.46021
-0.31246	0.45875
-0.30655	0.45729
-0.30062	0.45582
-0.29467	0.45434
-0.28871	0.45287
-0.28272	0.45138
-0.27671	0.44989
-0.27068	0.4484
-0.26464	0.4469
-0.25857	0.44539
-0.25248	0.44388
-0.24637	0.44237
-0.24024	0.44085
-0.23409	0.43932
-0.22791	0.43779
-0.22172	0.43626
-0.2155	0.43472
-0.20926	0.43317
-0.203	0.43162
-0.19672	0.43006
-0.19041	0.42849
-0.18408	0.42692
-0.17772	0.42535
-0.17135	0.42376
-0.16494	0.42218
-0.15852	0.42058
-0.15207	0.41898
-0.14559	0.41737
-0.13909	0.41576
-0.13256	0.41414
-0.12601	0.41252
-0.11944	0.41088
-0.11283	0.40925
-0.1062	0.4076
-0.099543	0.40595
-0.092858	0.40429
-0.086145	0.40262
-0.079404	0.40095
-0.072635	0.39927
-0.065837	0.39758
-0.05901	0.39589
-0.052154	0.39418
-0.045267	0.39248
-0.038351	0.39076
-0.031404	0.38903
-0.024425	0.3873
-0.017415	0.38556
-0.010374	0.38381
-0.0032996	0.38206
0.0038074	0.38029
0.010948	0.37852
0.018122	0.37674
0.02533	0.37495
0.032573	0.37315
0.039851	0.37134
0.047165	0.36952
0.054515	0.3677
0.061903	0.36586
0.069327	0.36402
0.07679	0.36216
0.084291	0.3603
0.091832	0.35843
0.099412	0.35654
0.10703	0.35465
0.11469	0.35275
0.1224	0.35083
0.13014	0.34891
0.13793	0.34697
0.14577	0.34503
0.15365	0.34307
0.16157	0.3411
0.16954	0.33912
0.17756	0.33713
0.18562	0.33512
0.19373	0.33311
0.2019	0.33108
0.21011	0.32904
0.21838	0.32698
0.2267	0.32491
0.23507	0.32283
0.24349	0.32074
0.25198	0.31863
0.26051	0.31651
0.26911	0.31437
0.27777	0.31222
0.28649	0.31005
0.29526	0.30787
0.30411	0.30567
0.31301	0.30345
0.32199	0.30122
0.33103	0.29897
0.34013	0.29671
0.34931	0.29443
0.35857	0.29213
0.36789	0.28981
0.37729	0.28747
0.38677	0.28511
0.39633	0.28273
0.40597	0.28034
0.4157	0.27792
0.42551	0.27548
0.43541	0.27302
0.4454	0.27053
0.45548	0.26802
0.46566	0.26549
0.47594	0.26293
0.48632	0.26035
0.49681	0.25774
0.5074	0.25511
0.51811	0.25245
0.52893	0.24975
0.53987	0.24703
0.55093	0.24428
0.56213	0.2415
0.57345	0.23868
0.58491	0.23583
0.59651	0.23294
0.60826	0.23002
0.62017	0.22706
0.63223	0.22406
0.64446	0.22102
0.65686	0.21794
0.66944	0.21481
0.68221	0.21163
0.69518	0.20841
0.70835	0.20514
0.72175	0.20181
0.73537	0.19842
0.74923	0.19498
0.76334	0.19147
0.77773	0.1879
0.7924	0.18426
0.80737	0.18054
0.82266	0.17675
0.83829	0.17287
0.85429	0.1689
0.87069	0.16484
0.88751	0.16067
0.90479	0.15639
0.92257	0.15199
0.9409	0.14746
0.95983	0.14279
0.97942	0.13796
0.99975	0.13296
1.0209	0.12777
1.043	0.12235
1.0661	0.1167
1.0906	0.11076
1.1164	0.1045
1.144	0.097864
1.1738	0.09077
1.2063	0.08312
1.2425	0.074769
1.2837	0.065495
1.3329	0.05493
1.3967	0.042377
1.4997	0.026244
1.5023	0
1.5048	0
1.5072	0
1.5096	0
1.5118	0
1.5138	0
1.5157	0
1.5173	0
1.5187	0
1.5199	0
1.5208	0
1.5216	0
1.5221	0
1.5226	0
1.5229	0
1.5231	0
1.5233	0
1.5234	0
1.5235	0
1.5235	0
1.5236	0
1.5236	0
1.5236	0
1.5236	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5291	0.49799
1.5346	0.49664
1.54	0.49529
1.5455	0.49394
1.551	0.49258
1.5565	0.49122
1.562	0.48985
1.5675	0.48848
1.5731	0.48711
1.5786	0.48573
1.5842	0.48435
1.5898	0.48296
1.5954	0.48157
1.6011	0.48018
1.6067	0.47878
1.6124	0.47738
1.618	0.47597
1.6237	0.47456
1.6294	0.47315
1.6352	0.47173
1.6409	0.4703
1.6467	0.46888
1.6525	0.46744
1.6583	0.46601
1.6641	0.46457
1.6699	0.46312
1.6758	0.46167
1.6816	0.46021
1.6875	0.45875
1.6934	0.45729
1.6994	0.45582
1.7053	0.45434
1.7113	0.45287
1.7173	0.45138
1.7233	0.44989
1.7293	0.4484
1.7354	0.4469
1.7414	0.44539
1.7475	0.44388
1.7536	0.44237
1.7598	0.44085
1.7659	0.43932
1.7721	0.43779
1.7783	0.43626
1.7845	0.43472
1.7907	0.43317
1.797	0.43162
1.8033	0.43006
1.8096	0.42849
1.8159	0.42692
1.8223	0.42535
1.8287	0.42376
1.8351	0.42218
1.8415	0.42058
1.8479	0.41898
1.8544	0.41737
1.8609	0.41576
1.8674	0.41414
1.874	0.41252
1.8806	0.41088
1.8872	0.40925
1.8938	0.4076
1.9005	0.40595
1.9071	0.40429
1.9139	0.40262
1.9206	0.40095
1.9274	0.39927
1.9342	0.39758
1.941	0.39589
1.9478	0.39418
1.9547	0.39248
1.9616	0.39076
1.9686	0.38903
1.9756	0.3873
1.9826	0.38556
1.9896	0.38381
1.9967	0.38206
2.0038	0.38029
2.0109	0.37852
2.0181	0.37674
2.0253	0.37495
2.0326	0.37315
2.0399	0.37134
2.0472	0.36952
2.0545	0.3677
2.0619	0.36586
2.0693	0.36402
2.0768	0.36216
2.0843	0.3603
2.0918	0.35843
2.0994	0.35654
2.107	0.35465
2.1147	0.35275
2.1224	0.35083
2.1301	0.34891
2.1379	0.34697
2.1458	0.34503
2.1536	0.34307
2.1616	0.3411
2.1695	0.33912
2.1776	0.33713
2.1856	0.33512
2.1937	0.33311
2.2019	0.33108
2.2101	0.32904
2.2184	0.32698
2.2267	0.32491
2.2351	0.32283
2.2435	0.32074
2.252	0.31863
2.2605	0.31651
2.2691	0.31437
2.2778	0.31222
2.2865	0.31005
2.2953	0.30787
2.3041	0.30567
2.313	0.30345
2.322	0.30122
2.331	0.29897
2.3401	0.29671
2.3493	0.29443
2.3586	0.29213
2.3679	0.28981
2.3773	0.28747
2.3868	0.28511
2.3963	0.28273
2.406	0.28034
2.4157	0.27792
2.4255	0.27548
2.4354	0.27302
2.4454	0.27053
2.4555	0.26802
2.4657	0.26549
2.4759	0.26293
2.4863	0.26035
2.4968	0.25774
2.5074	0.25511
2.5181	0.25245
2.5289	0.24975
2.5399	0.24703
2.5509	0.24428
2.5621	0.2415
2.5734	0.23868
2.5849	0.23583
2.5965	0.23294
2.6083	0.23002
2.6202	0.22706
2.6322	0.22406
2.6445	0.22102
2.6569	0.21794
2.6694	0.21481
2.6822	0.21163
2.6952	0.20841
2.7084	0.20514
2.7217	0.20181
2.7354	0.19842
2.7492	0.19498
2.7633	0.19147
2.7777	0.1879
2.7924	0.18426
2.8074	0.18054
2.8227	0.17675
2.8383	0.17287
2.8543	0.1689
2.8707	0.16484
2.8875	0.16067
2.9048	0.15639
2.9226	0.15199
2.9409	0.14746
2.9598	0.14279
2.9794	0.13796
2.9997	0.13296
3.0209	0.12777
3.043	0.12235
3.0661	0.1167
3.0906	0.11076
3.1164	0.1045
3.144	0.097864
3.1738	0.09077
3.2063	0.08312
3.2425	0.074769
3.2837	0.065495
3.3329	0.05493
3.3967	0.042377
3.5	0.026167
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta1.txt <==
x	q
-0.36154	0
-0.26154	0
-0.16154	0
-0.037516	0
0.13352	0
0.25258	0
0.30116	0
0.32334	0
0.33493	0
0.33516	0
0.33539	0
0.33561	0
0.33583	0
0.33605	0
0.33627	0
0.33648	0
0.33669	0
0.33689	0
0.3371	0
0.3373	0
0.3375	0
0.33769	0
0.33788	0
0.33807	0
0.33826	0
0.33844	0
0.33863	0
0.33881	0
0.33898	0
0.33916	0
0.33933	0
0.3395	0
0.33967	0
0.33983	0
0.34	0
0.34016	0
0.34032	0
0.34048	0
0.34063	0
0.34079	0
0.34094	0
0.34109	0
0.34124	0
0.34138	0
0.34153	0
0.34167	0
0.34513	0.7808
0.34857	0.78512
0.352	0.78858
0.35541	0.79179
0.35881	0.79492
0.3622	0.79804
0.36557	0.80122
0.36893	0.80455
0.37228	0.80807
0.37561	0.81187
0.37892	0.81604
0.38221	0.82069
0.38548	0.82598
0.38873	0.83208
0.39195	0.83927
0.39514	0.84795
0.39829	0.85863
0.40139	0.87222
0.40442	0.89001
0.40738	0.91409
0.4103	0.92593
0.41322	0.92486
0.41615	0.92373
0.41908	0.92261
0.42201	0.92143
0.42495	0.92026
0.42789	0.91904
0.43083	0.91782
0.43378	0.91655
0.43673	0.91529
0.43969	0.91397
0.44265	0.91266
0.44562	0.91131
0.44859	0.90996
0.45156	0.90857
0.45454	0.90717
0.45753	0.90575
0.46051	0.9043
0.46351	0.90285
0.46651	0.90136
0.46951	0.89989
0.47252	0.89836
0.47553	0.89685
0.47855	0.8953
0.48157	0.89375
0.4846	0.89218
0.48764	0.89059
0.49068	0.889
0.49372	0.88738
0.49678	0.88578
0.49983	0.88413
0.5029	0.88251
0.50596	0.88086
0.50904	0.8792
0.51212	0.87756
0.5152	0.87588
0.51829	0.87422
0.52139	0.87255
0.5245	0.87088
0.5276	0.86923
0.53072	0.86755
0.53384	0.8659
0.53697	0.86425
0.5401	0.8626
0.54324	0.86099
0.54639	0.85935
0.54954	0.85776
0.55269	0.85619
0.55586	0.85461
0.55902	0.85311
0.5622	0.85159
0.56538	0.85012
0.56856	0.84871
0.57175	0.8473
0.57495	0.84598
0.57815	0.8447
0.58135	0.84345
0.58456	0.84231
0.58777	0.84121
0.59099	0.84019
0.59421	0.8393
0.59743	0.83846
0.60066	0.83774
0.60389	0.83717
0.60712	0.83669
0.61035	0.83636
0.61358	0.83587
0.61683	0.8325
0.62009	0.82843
0.62337	0.82432
0.62666	0.82018
0.62998	0.81601
0.63331	0.8118
0.63665	0.80756
0.64002	0.80329
0.6434	0.79898
0.6468	0.79463
0.65022	0.79026
0.65366	0.78585
0.65712	0.7814
0.6606	0.77692
0.6641	0.77241
0.66762	0.76786
0.67116	0.76328
0.67472	0.75867
0.6783	0.75402
0.68191	0.74933
0.68554	0.74462
0.68919	0.73987
0.69287	0.73508
0.69657	0.73026
0.7003	0.72541
0.70405	0.72052
0.70783	0.7156
0.71163	0.71064
0.71546	0.70565
0.71932	0.70062
0.7232	0.69557
0.72712	0.69047
0.73106	0.68534
0.73503	0.68018
0.73904	0.67498
0.74307	0.66975
0.74714	0.66448
0.75124	0.65918
0.75537	0.65385
0.75954	0.64848
0.76374	0.64307
0.76798	0.63763
0.77226	0.63216
0.77657	0.62665
0.78092	0.62111
0.78531	0.61553
0.78974	0.60992
0.79422	0.60427
0.79873	0.59859
0.80329	0.59287
0.80789	0.58712
0.81254	0.58134
0.81724	0.57552
0.82198	0.56966
0.82678	0.56377
0.83162	0.55785
0.83652	0.5519
0.84147	0.54591
0.84648	0.53988
0.85154	0.53382
0.85666	0.52773
0.86184	0.5216
0.86709	0.51544
0.87239	0.50925
0.87777	0.50302
0.88321	0.49676
0.88872	0.49047
0.8943	0.48415
0.89996	0.47779
0.90569	0.4714
0.9115	0.46497
0.9174	0.45852
0.92338	0.45203
0.92944	0.44552
0.9356	0.43897
0.94185	0.43239
0.9482	0.42577
0.95465	0.41913
0.9612	0.41246
0.96786	0.40576
0.97463	0.39903
0.98152	0.39227
0.98853	0.38548
0.99567	0.37866
1.0029	0.37182
1.0103	0.36495
1.0179	0.35807
1.0256	0.35118
1.0334	0.34429
1.0415	0.33739
1.0496	0.33049
1.058	0.32358
1.0665	0.31667
1.0752	0.30977
1.0842	0.30286
1.0933	0.29596
1.1026	0.28907
1.1122	0.28219
1.1139	0
1.1155	0
1.1172	0
1.1188	0
1.1205	0
1.1222	0
1.1239	0
1.1256	0
1.1273	0
1.129	0
1.1308	0
1.1325	0
1.1343	0
1.136	0
1.1378	0
1.1396	0
1.1414	0
1.1432	0
1.145	0
1.1468	0
1.1487	0
1.1505	0
1.1524	0
1.1542	0
1.1561	0
1.158	0
1.1599	0
1.1618	0
1.1637	0
1.1656	0
1.1675	0
1.1694	0
1.1714	0
1.1733	0
1.1753	0
1.1773	0
1.1792	0
1.1812	0
1.1832	0
1.1852	0
1.1872	0
1.1892	0
1.1913	0
1.1933	0
1.1953	0
1.1974	0
1.1994	0
1.2015	0
1.2036	0
1.2056	0
1.2077	0
1.2098	0
1.2119	0
1.214	0
1.2161	0
1.2183	0
1.2204	0
1.2225	0
1.2247	0
1.2268	0
1.229	0
1.2312	0
1.2333	0
1.2355	0
1.2377	0
1.2399	0
1.2421	0
1.2443	0
1.2465	0
1.2487	0
1.251	0
1.2532	0
1.2554	0
1.2577	0
1.2599	0
1.2622	0
1.2645	0
1.2667	0
1.269	0
1.2713	0
1.2736	0
1.2759	0
1.2782	0
1.2805	0
1.2828	0
1.2852	0
1.2875	0
1.2898	0
1.2922	0
1.2945	0
1.2969	0
1.2992	0
1.3016	0
1.304	0
1.3063	0
1.3087	0
1.3111	0
1.3135	0
1.3159	0
1.3183	0
1.3207	0
1.3231	0
1.3255	0
1.3279	0
1.3304	0
1.3328	0
1.3353	0
1.3377	0
1.3401	0
1.3426	0
1.3451	0
1.3475	0
1.35	0
1.3525	0
1.355	0
1.3574	0
1.3599	0
1.3624	0
1.3649	0
1.3674	0
1.3699	0
1.3725	0
1.375	0
1.3775	0
1.38	0
1.3826	0
1.3851	0
1.3876	0
1.3902	0
1.3927	0
1.3953	0
1.3978	0
1.4004	0
1.403	0
1.4055	0
1.4081	0
1.4107	0
1.4133	0
1.4159	0
1.4185	0
1.421	0
1.4236	0
1.4262	0
1.4289	0
1.4315	0
1.4341	0
1.4367	0
1.4393	0
1.442	0
1.4446	0
1.4472	0
1.4499	0
1.4525	0
1.4551	0
1.4578	0
1.4604	0
1.4631	0
1.4658	0
1.4684	0
1.4711	0
1.4737	0
1.4764	0
1.4791	0
1.4818	0
1.4845	0
1.4871	0
1.4898	0
1.4925	0
1.4952	0
1.4979	0
1.5006	0
1.5033	0
1.506	0
1.5087	0
1.5114	0
1.5141	0
1.5168	0
1.5195	0
1.5222	0
1.5249	0
1.5277	0
1.5304	0
1.5331	0
1.5358	0
1.5385	0
1.5412	0
1.5439	0
1.5466	0
1.5493	0
1.552	0
1.5547	0
1.5574	0
1.5601	0
1.5628	0
1.5655	0
1.5682	0
1.5709	0
1.5736	0
1.5763	0
1.579	0
1.5817	0
1.5844	0
1.5871	0
1.5898	0
1.5925	0
1.5952	0
1.5979	0
1.6006	0
1.6033	0
1.606	0
1.6087	0
1.6114	0
1.6141	0
1.6168	0
1.6195	0
1.6222	0
1.6249	0
1.6277	0
1.6304	0
1.6331	0
1.6358	0
1.6385	0
1.6412	0
1.6439	0
1.6466	0
1.6493	0
1.652	0
1.6547	0
1.6574	0
1.6601	0
1.6628	0
1.6655	0
1.6682	0
1.6709	0
1.6736	0
1.6763	0
1.679	0
1.6817	0
1.6844	0
1.6871	0
1.6898	0
1.6925	0
1.6952	0
1.6979	0
1.7006	0
1.7033	0
1.706	0
1.7087	0
1.7114	0
1.7141	0
1.7168	0
1.7195	0
1.7222	0
1.7249	0
1.7277	0
1.7304	0
1.7331	0
1.7358	0
1.7385	0
1.7412	0
1.7439	0
1.7466	0
1.7493	0
1.752	0
1.7547	0
1.7574	0
1.7601	0
1.7628	0
1.7655	0
1.7682	0
1.7709	0
1.7736	0
1.7763	0
1.779	0
1.7817	0
1.7844	0
1.7871	0
1.7898	0
1.7925	0
1.7952	0
1.7979	0
1.8006	0
1.8033	0
1.806	0
1.8087	0
1.8114	0
1.8141	0
1.8168	0
1.8195	0
1.8222	0
1.8249	0
1.8277	0
1.8304	0
1.8331	0
1.8358	0
1.8385	0
1.8412	0
1.8439	0
1.8466	0
1.8493	0
1.852	0
1.8547	0
1.8574	0
1.8601	0
1.8628	0
1.8655	0
1.8682	0
1.8709	0
1.8736	0
1.8763	0
1.879	0
1.8817	0
1.8844	0
1.8871	0
1.8898	0
1.8925	0
1.8952	0
1.8979	0
1.9006	0
1.9033	0
1.906	0
1.9087	0
1.9115	0
1.9143	0
1.9171	0
1.92	0
1.9229	0
1.9259	0
1.9289	0
1.9319	0
1.935	0
1.9382	0
1.9414	0
1.9446	0
1.9479	0
1.9512	0
1.9546	0
1.9581	0
1.9615	0
1.9651	0
1.9687	0
1.9723	0
1.976	0
1.9797	0
1.9835	0
1.9873	0
1.9912	0
1.9951	0
1.9991	0
2.0031	0
2.0071	0
2.0112	0
2.0154	0
2.0196	0
2.0239	0
2.0281	0
2.0325	0
2.0369	0
2.0413	0
2.0458	0
2.0503	0
2.0548	0
2.0594	0
2.064	0
2.0687	0
2.0734	0
2.0782	0
2.0829	0
2.0878	0
2.0926	0
2.0975	0
2.1023	0
2.1071	0
2.1119	0
2.1166	0
2.1213	0
2.1259	0
2.1305	0
2.135	0
2.1395	0
2.144	0
2.1484	0
2.1527	0
2.157	0
2.1613	0
2.1655	0
2.1696	0
2.1737	0
2.1778	0
2.1817	0
2.1857	0
2.1896	0
2.1934	0
2.1972	0
2.2009	0
2.2046	0
2.2082	0
2.2118	0
2.2153	0
2.2188	0
2.2222	0
2.2255	0
2.2289	0
2.2321	0
2.2353	0
2.2385	0
2.2416	0
2.2446	0
2.2476	0
2.2506	0
2.2535	0
2.2563	0
2.2592	0
2.2619	0
2.2646	0
2.2673	0
2.2699	0
2.2725	0
2.275	0
2.2775	0
2.28	0
2.2824	0
2.2847	0
2.287	0
2.2893	0
2.2916	0
2.2938	0
2.2959	0
2.298	0
2.3001	0
2.3022	0
2.3042	0
2.3061	0
2.3081	0
2.31	0
2.3119	0
2.3137	0
2.3155	0
2.3173	0
2.319	0
2.3207	0
2.3224	0
2.324	0
2.3257	0
2.3273	0
2.3288	0
2.3303	0
2.3319	0
2.3333	0
2.3348	0
2.3362	0
2.3376	0
2.339	0
2.3404	0
2.3417	0
2.343	0
2.3443	0
2.3455	0
2.3468	0
2.348	0
2.3492	0
2.3504	0
2.3515	0
2.3527	0
2.3538	0
2.3549	0
2.356	0
2.357	0
2.3581	0
2.3591	0
2.3601	0
2.3611	0
2.3621	0
2.363	0
2.364	0
2.3649	0
2.3658	0
2.3667	0
2.3676	0
2.3685	0
2.3693	0
2.3702	0
2.371	0
2.3718	0
2.3726	0
2.3734	0
2.3742	0
2.3749	0
2.3757	0
2.3764	0
2.3771	0
2.3779	0
2.3786	0
2.3793	0
2.3799	0
2.3806	0
2.3813	0
2.3819	0
2.3826	0
2.3832	0
2.3838	0
2.3844	0
2.385	0
2.3856	0
2.3862	0
2.3868	0
2.3874	0
2.3879	0
2.3885	0
2.389	0
2.3896	0
2.3901	0
2.3906	0
2.3911	0
2.3916	0
2.3921	0
2.3926	0
2.3931	0
2.3936	0
2.3941	0
2.3945	0
2.395	0
2.3954	0
2.3959	0
2.3963	0
2.3968	0
2.3972	0
2.3976	0
2.398	0
2.3984	0
2.3988	0
2.3992	0
2.3996	0
2.4	0
2.4004	0
2.4008	0
2.4012	0
2.4015	0
2.4019	0
2.4023	0
2.4026	0
2.403	0
2.4033	0
2.4037	0
2.404	0
2.4043	0
2.4047	0
2.405	0
2.4053	0
2.4056	0
2.4059	0
2.4062	0
2.4065	0
2.4068	0
2.4071	0
2.4119	0.57062
2.4166	0.57101
2.4213	0.57138
2.4261	0.57173
2.4308	0.57207
2.4355	0.5724
2.4402	0.57272
2.4449	0.57302
2.4497	0.57331
2.4544	0.57359
2.4591	0.57385
2.4638	0.5741
2.4685	0.57434
2.4732	0.57457
2.4779	0.57478
2.4826	0.57499
2.4873	0.57518
2.492	0.57536
2.4967	0.57553
2.5014	0.57569
2.5061	0.57583
2.5108	0.57596
2.5155	0.57607
2.5202	0.57616
2.5248	0.57623
2.5295	0.57629
2.5342	0.57632
2.5389	0.57633
2.5436	0.57633
2.5483	0.5763
2.553	0.57626
2.5577	0.57619
2.5624	0.57611
2.5671	0.57601
2.5718	0.57588
2.5764	0.57574
2.5811	0.57558
2.5858	0.57539
2.5905	0.57519
2.5952	0.57497
2.5999	0.57473
2.6046	0.57446
2.6094	0.57418
2.6141	0.57388
2.6188	0.57356
2.6235	0.57321
2.6282	0.57285
2.6329	0.57246
2.6377	0.57206
2.6424	0.57164
2.6471	0.57119
2.6518	0.57073
2.6566	0.57024
2.6613	0.56973
2.6661	0.56921
2.6708	0.56866
2.6756	0.56809
2.6804	0.56751
2.6851	0.5669
2.6899	0.56627
2.6947	0.56563
2.6995	0.56496
2.7042	0.56427
2.709	0.56356
2.7138	0.56283
2.7186	0.56208
2.7235	0.56132
2.7283	0.56053
2.7331	0.55972
2.738	0.55889
2.7428	0.55804
2.7476	0.55718
2.7525	0.55629
2.7574	0.55538
2.7622	0.55446
2.7671	0.55351
2.772	0.55255
2.7769	0.55157
2.7818	0.55057
2.7867	0.54955
2.7917	0.54851
2.7966	0.54746
2.8016	0.54638
2.8065	0.54529
2.8115	0.54418
2.8165	0.54305
2.8214	0.54192
2.8264	0.54075
2.8314	0.53958
2.8365	0.53838
2.8415	0.53718
2.8465	0.53595
2.8516	0.53472
2.8567	0.53346
2.8617	0.5322
2.8668	0.53092
2.8719	0.52962
2.8771	0.52832
2.8822	0.527
2.8873	0.52567
2.8925	0.52433
2.8976	0.52299
2.9028	0.52162
2.908	0.52026
2.9132	0.51888
2.9185	0.5175
2.9237	0.51612
2.9289	0.51473
2.9342	0.51333
2.9395	0.51194
2.9448	0.51054
2.9501	0.50914
2.9554	0.50775
2.9607	0.50636
2.9661	0.50498
2.9715	0.5036
2.9768	0.50224
2.9822	0.50088
2.9877	0.49955
2.9931	0.49822
2.9985	0.49692
3.004	0.4951
3.0095	0.49181
3.015	0.4884
3.0206	0.48495
3.0262	0.48145
3.0318	0.47792
3.0375	0.47435
3.0433	0.47074
3.0491	0.46709
3.0549	0.4634
3.0608	0.45967
3.0667	0.4559
3.0727	0.45209
3.0787	0.44824
3.0848	0.44436
3.0909	0.44043
3.0971	0.43647
3.1034	0.43247
3.1097	0.42844
3.1161	0.42437
3.1225	0.42026
3.129	0.41611
3.1355	0.41193
3.1422	0.40771
3.1489	0.40346
3.1556	0.39918
3.1625	0.39485
3.1694	0.3905
3.1764	0.38611
3.1835	0.38168
3.1907	0.37723
3.1979	0.37274
3.2052	0.36822
3.2127	0.36367
3.2202	0.35908
3.2278	0.35447
3.2356	0.34982
3.2434	0.34515
3.2513	0.34045
3.2594	0.33572
3.2675	0.33096
3.2758	0.32617
3.2842	0.32136
3.2928	0.31652
3.3014	0.31166
3.3103	0.30677
3.3192	0.30186
3.3283	0.29692
3.3376	0.29197
3.347	0.28699
3.3566	0.28199
3.3663	0.27698
3.3763	0.27194
3.3864	0.26689
3.3967	0.26182
3.4072	0.25674
3.418	0.25165
3.4289	0.24654
3.4401	0.24142
3.4516	0.23629
3.4633	0.23115
3.4752	0.226
3.4875	0.22085
3.5	0.21569
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta2.txt <==
x	q
-0.19693	0
-0.088161	0
-0.014854	0
0.017185	0
0.02758	0
0.030496	0
0.031309	0
0.031558	0
0.031644	0
0.031645	0
0.031647	0
0.031648	0
0.031649	0
0.03165	0
0.031652	0
0.031653	0
0.031654	0
0.031655	0
0.031656	0
0.031657	0
0.031658	0
0.031659	0
0.03166	0
0.031661	0
0.031662	0
0.031663	0
0.031664	0
0.031665	0
0.031665	0
0.031666	0
0.031667	0
0.031668	0
0.031669	0
0.031669	0
0.03167	0
0.031671	0
0.031671	0
0.031672	0
0.031673	0
0.031673	0
0.031674	0
0.031675	0
0.031675	0
0.031676	0
0.031676	0
0.031677	0
0.035634	0.68302
0.039594	0.68255
0.043556	0.68206
0.047522	0.68156
0.05149	0.68106
0.055462	0.68054
0.059436	0.68002
0.063414	0.67948
0.067394	0.67895
0.071378	0.67841
0.075365	0.67788
0.079355	0.67736
0.083348	0.67686
0.087344	0.6764
0.091342	0.67601
0.095342	0.67574
0.099342	0.67566
0.10334	0.67591
0.10733	0.67668
0.11132	0.67838
0.11528	0.68168
0.11921	0.68787
0.12308	0.6982
0.12695	0.69981
0.13082	0.69806
0.1347	0.69631
0.13859	0.69454
0.14249	0.69277
0.1464	0.69099
0.15032	0.68919
0.15426	0.68739
0.1582	0.68558
0.16215	0.68376
0.16611	0.68193
0.17009	0.68008
0.17407	0.67824
0.17807	0.67637
0.18208	0.6745
0.18609	0.67262
0.19012	0.67073
0.19416	0.66883
0.19822	0.66692
0.20228	0.665
0.20636	0.66307
0.21045	0.66112
0.21455	0.65917
0.21866	0.65721
0.22278	0.65523
0.22692	0.65324
0.23107	0.65124
0.23523	0.64923
0.23941	0.6472
0.2436	0.64517
0.2478	0.64312
0.25202	0.64106
0.25625	0.63899
0.26049	0.6369
0.26475	0.6348
0.26902	0.63269
0.27331	0.63057
0.27761	0.62843
0.28192	0.62628
0.28625	0.62412
0.2906	0.62194
0.29496	0.61975
0.29933	0.61755
0.30373	0.61533
0.30814	0.6131
0.31256	0.61086
0.317	0.60859
0.32146	0.60632
0.32593	0.60403
0.33042	0.60173
0.33493	0.5994
0.33946	0.59708
0.344	0.59472
0.34857	0.59236
0.35315	0.58998
0.35775	0.58759
0.36237	0.58517
0.367	0.58275
0.37166	0.5803
0.37634	0.57784
0.38104	0.57536
0.38575	0.57287
0.39049	0.57035
0.39525	0.56783
0.40003	0.56527
0.40484	0.56271
0.40966	0.56012
0.41451	0.55753
0.41938	0.5549
0.42427	0.55226
0.42919	0.54961
0.43413	0.54692
0.4391	0.54423
0.44409	0.5415
0.44911	0.53877
0.45415	0.536
0.45922	0.53322
0.46431	0.53042
0.46944	0.52759
0.47459	0.52475
0.47977	0.52187
0.48497	0.51899
0.49021	0.51606
0.49548	0.51312
0.50078	0.51016
0.5061	0.50716
0.51147	0.50416
0.51686	0.50111
0.52228	0.49805
0.52775	0.49497
0.53324	0.49184
0.53877	0.4887
0.54434	0.48553
0.54994	0.48233
0.55558	0.47911
0.56126	0.47585
0.56698	0.47256
0.57274	0.46927
0.57854	0.46591
0.58438	0.46254
0.59027	0.45916
0.5962	0.45571
0.60218	0.45225
0.6082	0.44877
0.61427	0.44524
0.62039	0.44168
0.62656	0.43812
0.63278	0.43451
0.63905	0.43086
0.64538	0.4272
0.65176	0.42353
0.6582	0.4198
0.66469	0.41606
0.67125	0.41232
0.67786	0.40855
0.68454	0.40475
0.69128	0.40096
0.69809	0.3972
0.70496	0.39304
0.71192	0.38853
0.71896	0.38397
0.72608	0.37936
0.73329	0.37469
0.7406	0.36997
0.748	0.3652
0.7555	0.36036
0.7631	0.35547
0.77081	0.35051
0.77864	0.34548
0.78658	0.34038
0.79464	0.33521
0.80283	0.32996
0.81116	0.32463
0.81962	0.31921
0.82824	0.31371
0.83701	0.30811
0.84595	0.30241
0.85506	0.2966
0.86436	0.29069
0.87385	0.28466
0.88356	0.27851
0.89348	0.27223
0.90365	0.26582
0.91408	0.25926
0.92478	0.25254
0.93578	0.24567
0.94711	0.23862
0.95879	0.23138
0.97086	0.22396
0.98335	0.21632
0.99631	0.20846
1.0098	0.20037
1.0239	0.19203
1.0386	0.18343
1.0541	0.17455
1.0704	0.16536
1.0878	0.15586
1.1063	0.14602
1.1262	0.13582
1.1478	0.12525
1.1714	0.11428
1.1977	0.10291
1.1999	0
1.2021	0
1.2043	0
1.2065	0
1.2087	0
1.211	0
1.2132	0
1.2155	0
1.2178	0
1.2201	0
1.2224	0
1.2247	0
1.227	0
1.2293	0
1.2317	0
1.234	0
1.2363	0
1.2387	0
1.2411	0
1.2434	0
1.2458	0
1.2482	0
1.2506	0
1.253	0
1.2554	0
1.2578	0
1.2602	0
1.2627	0
1.2651	0
1.2675	0
1.27	0
1.2724	0
1.2749	0
1.2773	0
1.2798	0
1.2823	0
1.2847	0
1.2872	0
1.2897	0
1.2922	0
1.2947	0
1.2972	0
1.2997	0
1.3022	0
1.3047	0
1.3072	0
1.3097	0
1.3123	0
1.3148	0
1.3173	0
1.3199	0
1.3224	0
1.3249	0
1.3275	0
1.33	0
1.3326	0
1.3352	0
1.3377	0
1.3403	0
1.3429	0
1.3454	0
1.348	0
1.3506	0
1.3532	0
1.3558	0
1.3583	0
1.3609	0
1.3635	0
1.3661	0
1.3687	0
1.3713	0
1.3739	0
1.3766	0
1.3792	0
1.3818	0
1.3844	0
1.387	0
1.3897	0
1.3923	0
1.3949	0
1.3975	0
1.4002	0
1.4028	0
1.4054	0
1.4081	0
1.4107	0
1.4134	0
1.416	0
1.4187	0
1.4213	0
1.424	0
1.4266	0
1.4293	0
1.432	0
1.4346	0
1.4373	0
1.44	0
1.4426	0
1.4453	0
1.448	0
1.4506	0
1.4533	0
1.456	0
1.4587	0
1.4613	0
1.464	0
1.4667	0
1.4694	0
1.4721	0
1.4748	0
1.4775	0
1.4802	0
1.4829	0
1.4855	0
1.4882	0
1.4909	0
1.4936	0
1.4963	0
1.499	0
1.5017	0
1.5044	0
1.5071	0
1.5099	0
1.5126	0
1.5153	0
1.518	0
1.5207	0
1.5234	0
1.5261	0
1.5288	0
1.5315	0
1.5342	0
1.5369	0
1.5396	0
1.5423	0
1.545	0
1.5477	0
1.5504	0
1.5531	0
1.5558	0
1.5585	0
1.5612	0
1.5639	0
1.5666	0
1.5693	0
1.572	0
1.5747	0
1.5774	0
1.5801	0
1.5828	0
1.5855	0
1.5882	0
1.5909	0
1.5936	0
1.5963	0
1.599	0
1.6017	0
1.6044	0
1.6071	0
1.6099	0
1.6126	0
1.6153	0
1.618	0
1.6207	0
1.6234	0
1.6261	0
1.6288	0
1.6315	0
1.6342	0
1.637	0
1.6397	0
1.6425	0
1.6452	0
1.648	0
1.6508	0
1.6535	0
1.6563	0
1.6591	0
1.6619	0
1.6647	0
1.6675	0
1.6703	0
1.6732	0
1.676	0
1.6788	0
1.6817	0
1.6845	0
1.6874	0
1.6903	0
1.6931	0
1.696	0
1.6989	0
1.7018	0
1.7047	0
1.7076	0
1.7105	0
1.7134	0
1.7164	0
1.7193	0
1.7222	0
1.7252	0
1.7281	0
1.7311	0
1.7341	0
1.737	0
1.74	0
1.743	0
1.746	0
1.749	0
1.752	0
1.755	0
1.758	0
1.7611	0
1.7641	0
1.7671	0
1.7702	0
1.7732	0
1.7763	0
1.7793	0
1.7824	0
1.7855	0
1.7886	0
1.7917	0
1.7947	0
1.7978	0
1.8009	0
1.8041	0
1.8072	0
1.8103	0
1.8134	0
1.8165	0
1.8197	0
1.8228	0
1.8259	0
1.8291	0
1.8322	0
1.8354	0
1.8385	0
1.8417	0
1.8448	0
1.848	0
1.8511	0
1.8543	0
1.8575	0
1.8606	0
1.8638	0
1.867	0
1.8701	0
1.8733	0
1.8765	0
1.8796	0
1.8828	0
1.8859	0
1.8891	0
1.8922	0
1.8954	0
1.8985	0
1.9017	0
1.9048	0
1.9079	0
1.9111	0
1.9142	0
1.9173	0
1.9204	0
1.9235	0
1.9266	0
1.9297	0
1.9327	0
1.9358	0
1.9388	0
1.9418	0
1.9449	0
1.9479	0
1.9508	0
1.9538	0
1.9568	0
1.9597	0
1.9626	0
1.9655	0
1.9684	0
1.9713	0
1.9741	0
1.977	0
1.9798	0
1.9825	0
1.9853	0
1.988	0
1.9907	0
1.9934	0
1.9961	0
1.9987	0
2.0013	0
2.0039	0
2.0065	0
2.009	0
2.0115	0
2.0139	0
2.0164	0
2.0188	0
2.0211	0
2.0235	0
2.0258	0
2.028	0
2.0303	0
2.0325	0
2.0347	0
2.0368	0
2.0389	0
2.041	0
2.043	0
2.045	0
2.047	0
2.0489	0
2.0508	0
2.0527	0
2.0545	0
2.0563	0
2.0581	0
2.0598	0
2.0615	0
2.0631	0
2.0647	0
2.0663	0
2.0679	0
2.0694	0
2.0709	0
2.0723	0
2.0737	0
2.0751	0
2.0765	0
2.0778	0
2.0791	0
2.0803	0
2.0816	0
2.0828	0
2.0839	0
2.0851	0
2.0862	0
2.0872	0
2.0883	0
2.0893	0
2.0903	0
2.0913	0
2.0922	0
2.0931	0
2.094	0
2.0949	0
2.0957	0
2.0966	0
2.0974	0
2.0981	0
2.0989	0
2.0996	0
2.1003	0
2.101	0
2.1017	0
2.1023	0
2.1029	0
2.1036	0
2.1041	0
2.1047	0
2.1053	0
2.1058	0
2.1063	0
2.1068	0
2.1073	0
2.1078	0
2.1083	0
2.1087	0
2.1091	0
2.1096	0
2.11	0
2.1104	0
2.1107	0
2.1111	0
2.1115	0
2.1118	0
2.1121	0
2.1124	0
2.1127	0
2.113	0
2.1133	0
2.1136	0
2.1139	0
2.1141	0
2.1144	0
2.1146	0
2.1148	0
2.1151	0
2.1153	0
2.1155	0
2.1157	0
2.1159	0
2.1161	0
2.1163	0
2.1164	0
2.1166	0
2.1168	0
2.1169	0
2.1171	0
2.1172	0
2.1174	0
2.1175	0
2.1176	0
2.1178	0
2.1179	0
2.118	0
2.1181	0
2.1183	0
2.1184	0
2.1185	0
2.1186	0
2.1187	0
2.1188	0
2.1189	0
2.1189	0
2.119	0
2.1191	0
2.1192	0
2.1193	0
2.1193	0
2.1194	0
2.1195	0
2.1196	0
2.1196	0
2.1197	0
2.1197	0
2.1198	0
2.1199	0
2.1199	0
2.12	0
2.12	0
2.1201	0
2.1201	0
2.1202	0
2.1202	0
2.1203	0
2.1203	0
2.1203	0
2.1204	0
2.1204	0
2.1205	0
2.1205	0
2.1205	0
2.1206	0
2.1206	0
2.1206	0
2.1207	0
2.1207	0
2.1207	0
2.1208	0
2.1208	0
2.1208	0
2.1208	0
2.1209	0
2.1209	0
2.1209	0
2.1209	0
2.121	0
2.121	0
2.121	0
2.121	0
2.121	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1211	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1212	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1213	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1214	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1215	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1216	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1217	0
2.1264	0.56889
2.1312	0.56804
2.1359	0.56718
2.1407	0.56631
2.1455	0.56544
2.1503	0.56456
2.1551	0.56367
2.1599	0.56278
2.1647	0.56187
2.1695	0.56096
2.1743	0.56004
2.1792	0.55912
2.184	0.55818
2.1889	0.55724
2.1937	0.55629
2.1986	0.55533
2.2035	0.55436
2.2083	0.55338
2.2132	0.5524
2.2181	0.55141
2.223	0.55041
2.228	0.5494
2.2329	0.54838
2.2378	0.54736
2.2428	0.54632
2.2477	0.54528
2.2527	0.54423
2.2577	0.54317
2.2627	0.5421
2.2677	0.54103
2.2727	0.53994
2.2777	0.53885
2.2827	0.53774
2.2877	0.53663
2.2928	0.53551
2.2978	0.53438
2.3029	0.53324
2.308	0.53209
2.3131	0.53093
2.3182	0.52977
2.3233	0.52859
2.3284	0.5274
2.3336	0.52621
2.3387	0.525
2.3439	0.52378
2.349	0.52256
2.3542	0.52133
2.3594	0.52008
2.3646	0.51882
2.3699	0.51756
2.3751	0.51628
2.3803	0.515
2.3856	0.5137
2.3909	0.51239
2.3962	0.51108
2.4015	0.50975
2.4068	0.50841
2.4121	0.50706
2.4175	0.5057
2.4228	0.50433
2.4282	0.50294
2.4336	0.50155
2.439	0.50014
2.4444	0.49873
2.4498	0.4973
2.4553	0.49586
2.4608	0.49441
2.4662	0.49294
2.4717	0.49147
2.4773	0.48998
2.4828	0.48848
2.4883	0.48697
2.4939	0.48544
2.4995	0.48391
2.5051	0.48236
2.5107	0.48079
2.5164	0.47922
2.522	0.47763
2.5277	0.47602
2.5334	0.47441
2.5391	0.47277
2.5448	0.47112
2.5506	0.46946
2.5564	0.46778
2.5622	0.46609
2.568	0.46438
2.5738	0.46266
2.5797	0.46092
2.5856	0.45917
2.5915	0.4574
2.5974	0.45561
2.6034	0.45381
2.6094	0.45199
2.6154	0.45014
2.6214	0.44829
2.6274	0.44642
2.6335	0.44453
2.6396	0.44262
2.6458	0.44069
2.6519	0.43874
2.6581	0.43678
2.6643	0.43479
2.6706	0.43279
2.6768	0.43076
2.6832	0.42872
2.6895	0.42665
2.6959	0.42456
2.7022	0.42246
2.7087	0.42032
2.7151	0.41817
2.7216	0.416
2.7282	0.4138
2.7347	0.41157
2.7413	0.40933
2.748	0.40706
2.7547	0.40476
2.7614	0.40244
2.7681	0.4001
2.7749	0.39772
2.7818	0.39532
2.7886	0.39289
2.7956	0.39044
2.8025	0.38795
2.8095	0.38544
2.8166	0.38289
2.8237	0.38032
2.8309	0.37771
2.8381	0.37507
2.8453	0.37241
2.8526	0.3697
2.86	0.36697
2.8674	0.3642
2.8749	0.3614
2.8824	0.35857
2.89	0.35569
2.8977	0.35278
2.9054	0.34984
2.9132	0.34685
2.9211	0.34384
2.929	0.34079
2.937	0.33769
2.9451	0.33457
2.9532	0.33141
2.9615	0.3282
2.9698	0.32498
2.9782	0.32173
2.9867	0.31842
2.9953	0.3151
3.0039	0.31172
3.0127	0.30788
3.0216	0.3039
3.0306	0.29986
3.0398	0.29576
3.049	0.29159
3.0584	0.28735
3.068	0.28304
3.0777	0.27865
3.0875	0.27418
3.0976	0.26962
3.1078	0.26497
3.1181	0.26023
3.1287	0.25538
3.1395	0.25043
3.1505	0.24537
3.1618	0.24018
3.1733	0.23486
3.1851	0.22941
3.1972	0.22381
3.2095	0.21806
3.2223	0.21214
3.2354	0.20604
3.2489	0.19976
3.2629	0.19327
3.2774	0.18657
3.2924	0.17964
3.3081	0.17247
3.3245	0.16503
3.3417	0.15731
3.3598	0.14928
3.379	0.14094
3.3994	0.13224
3.4213	0.12318
3.4451	0.11373
3.4711	0.10387
3.5	0.093577
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta3.txt <==
x	q
-0.33947	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33943	0
-0.33426	0.52315
-0.32908	0.52194
-0.32389	0.52072
-0.31869	0.5195
-0.31347	0.51836
-0.30826	0.5187
-0.30304	0.51753
-0.29781	0.51613
-0.29255	0.51473
-0.28729	0.51332
-0.28201	0.51191
-0.27672	0.51049
-0.27141	0.50907
-0.26608	0.50764
-0.26074	0.50621
-0.25539	0.50478
-0.25002	0.50334
-0.24463	0.50189
-0.23923	0.50045
-0.23382	0.49899
-0.22839	0.49753
-0.22294	0.49607
-0.21747	0.4946
-0.21199	0.49313
-0.20649	0.49165
-0.20098	0.49017
-0.19545	0.48868
-0.1899	0.48719
-0.18434	0.48569
-0.17876	0.48419
-0.17316	0.48268
-0.16754	0.48117
-0.16191	0.47965
-0.15625	0.47812
-0.15058	0.47659
-0.14489	0.47506
-0.13918	0.47352
-0.13346	0.47197
-0.12771	0.47042
-0.12195	0.46886
-0.11616	0.4673
-0.11036	0.46573
-0.10454	0.46416
-0.098696	0.46258
-0.092833	0.46099
-0.08695	0.4594
-0.081047	0.4578
-0.075122	0.45619
-0.069177	0.45458
-0.06321	0.45297
-0.057222	0.45134
-0.051212	0.44971
-0.04518	0.44808
-0.039126	0.44644
-0.03305	0.44479
-0.026951	0.44313
-0.020829	0.44147
-0.014683	0.4398
-0.0085145	0.43812
-0.0023218	0.43644
0.0038949	0.43475
0.010136	0.43305
0.016402	0.43134
0.022692	0.42963
0.029009	0.42791
0.03535	0.42619
0.041718	0.42445
0.048111	0.42271
0.054532	0.42096
0.060979	0.4192
0.067454	0.41743
0.073956	0.41566
0.080486	0.41388
0.087045	0.41209
0.093632	0.41029
0.10025	0.40848
0.10689	0.40666
0.11357	0.40484
0.12028	0.403
0.12701	0.40116
0.13378	0.39931
0.14058	0.39745
0.14741	0.39558
0.15428	0.3937
0.16118	0.39181
0.16811	0.38991
0.17508	0.388
0.18208	0.38608
0.18911	0.38415
0.19618	0.38221
0.20329	0.38026
0.21043	0.3783
0.21762	0.37633
0.22484	0.37434
0.23209	0.37235
0.23939	0.37034
0.24673	0.36832
0.25411	0.36629
0.26153	0.36425
0.26899	0.3622
0.2765	0.36013
0.28404	0.35805
0.29164	0.35596
0.29927	0.35386
0.30696	0.35174
0.31469	0.34961
0.32247	0.34746
0.33029	0.3453
0.33817	0.34313
0.3461	0.34094
0.35408	0.33874
0.36211	0.33652
0.37019	0.33428
0.37833	0.33203
0.38653	0.32976
0.39478	0.32748
0.40309	0.32518
0.41146	0.32286
0.4199	0.32053
0.42839	0.31818
0.43695	0.31581
0.44557	0.31342
0.45426	0.31101
0.46302	0.30858
0.47185	0.30613
0.48075	0.30366
0.48972	0.30116
0.49877	0.29865
0.5079	0.29612
0.51711	0.29356
0.5264	0.29097
0.53577	0.28837
0.54523	0.28573
0.55478	0.28308
0.56441	0.28039
0.57415	0.27768
0.58398	0.27494
0.59391	0.27218
0.60394	0.26938
0.61408	0.26655
0.62433	0.26369
0.63469	0.2608
0.64517	0.25787
0.65578	0.25491
0.66651	0.25191
0.67737	0.24887
0.68836	0.2458
0.6995	0.24268
0.71078	0.23952
0.72222	0.23632
0.73381	0.23307
0.74558	0.22977
0.75751	0.22643
0.76963	0.22303
0.78194	0.21957
0.79445	0.21606
0.80717	0.21249
0.82011	0.20885
0.83328	0.20515
0.84671	0.20137
0.86039	0.19752
0.87435	0.19359
0.88861	0.18957
0.90318	0.18546
0.91809	0.18126
0.93336	0.17696
0.94903	0.17255
0.96512	0.16799
0.98167	0.1633
0.99872	0.15846
1.0163	0.15347
1.0346	0.14831
1.0535	0.14296
1.0731	0.13739
1.0937	0.13157
1.1152	0.12548
1.1379	0.11907
1.162	0.11227
1.1877	0.10501
1.2156	0.097071
1.2462	0.088338
1.2805	0.078709
1.3204	0.067816
1.3695	0.055005
1.4388	0.038979
1.4415	0
1.4442	0
1.447	0
1.4497	0
1.4524	0
1.4551	0
1.4579	0
1.4606	0
1.4633	0
1.4661	0
1.4688	0
1.4715	0
1.4742	0
1.477	0
1.4797	0
1.4824	0
1.4852	0
1.4879	0
1.4906	0
1.4933	0
1.4961	0
1.4988	0
1.5015	0
1.5042	0
1.5069	0
1.5096	0
1.5124	0
1.5151	0
1.5178	0
1.5204	0
1.5231	0
1.5258	0
1.5285	0
1.5312	0
1.5338	0
1.5365	0
1.5392	0
1.5418	0
1.5444	0
1.5471	0
1.5497	0
1.5523	0
1.5549	0
1.5575	0
1.5601	0
1.5626	0
1.5652	0
1.5677	0
1.5703	0
1.5728	0
1.5753	0
1.5778	0
1.5802	0
1.5827	0
1.5851	0
1.5875	0
1.5899	0
1.5923	0
1.5946	0
1.597	0
1.5993	0
1.6015	0
1.6038	0
1.606	0
1.6082	0
1.6104	0
1.6125	0
1.6147	0
1.6168	0
1.6188	0
1.6208	0
1.6228	0
1.6248	0
1.6267	0
1.6286	0
1.6305	0
1.6323	0
1.6341	0
1.6359	0
1.6376	0
1.6393	0
1.6409	0
1.6426	0
1.6441	0
1.6457	0
1.6472	0
1.6486	0
1.6501	0
1.6514	0
1.6528	0
1.6541	0
1.6554	0
1.6566	0
1.6578	0
1.659	0
1.6601	0
1.6612	0
1.6623	0
1.6633	0
1.6643	0
1.6653	0
1.6662	0
1.6671	0
1.6679	0
1.6688	0
1.6696	0
1.6704	0
1.6711	0
1.6718	0
1.6725	0
1.6732	0
1.6738	0
1.6744	0
1.675	0
1.6756	0
1.6761	0
1.6767	0
1.6772	0
1.6776	0
1.6781	0
1.6785	0
1.679	0
1.6794	0
1.6798	0
1.6801	0
1.6805	0
1.6808	0
1.6811	0
1.6815	0
1.6817	0
1.682	0
1.6823	0
1.6826	0
1.6828	0
1.683	0
1.6833	0
1.6835	0
1.6837	0
1.6839	0
1.6841	0
1.6843	0
1.6844	0
1.6846	0
1.6847	0
1.6849	0
1.685	0
1.6852	0
1.6853	0
1.6854	0
1.6855	0
1.6856	0
1.6857	0
1.6858	0
1.6859	0
1.686	0
1.6861	0
1.6862	0
1.6863	0
1.6864	0
1.6864	0
1.6865	0
1.6866	0
1.6866	0
1.6867	0
1.6867	0
1.6868	0
1.6868	0
1.6869	0
1.6869	0
1.687	0
1.687	0
1.6871	0
1.6871	0
1.6871	0
1.6872	0
1.6872	0
1.6872	0
1.6873	0
1.6873	0
1.6873	0
1.6873	0
1.6874	0
1.6874	0
1.6874	0
1.6874	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6875	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6876	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6877	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6878	0
1.6932	0.50717
1.6985	0.50589
1.7039	0.50461
1.7092	0.50332
1.7146	0.50203
1.72	0.50074
1.7254	0.49944
1.7309	0.49814
1.7363	0.49683
1.7418	0.49552
1.7472	0.4942
1.7527	0.49288
1.7582	0.49156
1.7637	0.49023
1.7692	0.4889
1.7748	0.48756
1.7803	0.48621
1.7859	0.48487
1.7915	0.48351
1.7971	0.48216
1.8027	0.4808
1.8084	0.47943
1.814	0.47806
1.8197	0.47668
1.8254	0.4753
1.8311	0.47392
1.8368	0.47252
1.8425	0.47113
1.8483	0.46973
1.8541	0.46832
1.8599	0.46691
1.8657	0.46549
1.8715	0.46407
1.8773	0.46265
1.8832	0.46121
1.8891	0.45977
1.895	0.45833
1.9009	0.45688
1.9068	0.45543
1.9128	0.45397
1.9187	0.4525
1.9247	0.45103
1.9307	0.44955
1.9368	0.44807
1.9428	0.44658
1.9489	0.44509
1.955	0.44358
1.9611	0.44208
1.9672	0.44056
1.9734	0.43904
1.9796	0.43752
1.9858	0.43598
1.992	0.43445
1.9982	0.4329
2.0045	0.43135
2.0108	0.42979
2.0171	0.42822
2.0234	0.42665
2.0298	0.42507
2.0362	0.42349
2.0426	0.42189
2.049	0.42029
2.0555	0.41869
2.062	0.41707
2.0685	0.41545
2.075	0.41382
2.0815	0.41218
2.0881	0.41054
2.0947	0.40889
2.1014	0.40722
2.108	0.40556
2.1147	0.40388
2.1215	0.4022
2.1282	0.4005
2.135	0.3988
2.1418	0.39709
2.1486	0.39537
2.1555	0.39365
2.1624	0.39191
2.1693	0.39017
2.1763	0.38841
2.1833	0.38665
2.1903	0.38488
2.1973	0.38309
2.2044	0.3813
2.2115	0.3795
2.2187	0.37769
2.2259	0.37587
2.2331	0.37404
2.2404	0.37219
2.2477	0.37034
2.255	0.36848
2.2624	0.3666
2.2698	0.36472
2.2772	0.36282
2.2847	0.36092
2.2923	0.359
2.2998	0.35707
2.3074	0.35512
2.3151	0.35317
2.3228	0.3512
2.3305	0.34922
2.3383	0.34723
2.3461	0.34522
2.354	0.3432
2.3619	0.34117
2.3699	0.33912
2.3779	0.33706
2.386	0.33499
2.3941	0.3329
2.4023	0.33079
2.4105	0.32867
2.4188	0.32654
2.4271	0.32439
2.4355	0.32222
2.4439	0.32004
2.4524	0.31784
2.461	0.31562
2.4696	0.31338
2.4783	0.31113
2.4871	0.30886
2.4959	0.30657
2.5048	0.30426
2.5137	0.30193
2.5227	0.29958
2.5318	0.29721
2.541	0.29482
2.5502	0.29241
2.5596	0.28997
2.569	0.28751
2.5785	0.28503
2.588	0.28252
2.5977	0.27999
2.6074	0.27744
2.6172	0.27485
2.6272	0.27224
2.6372	0.26961
2.6473	0.26694
2.6576	0.26424
2.6679	0.26152
2.6783	0.25876
2.6889	0.25597
2.6996	0.25314
2.7104	0.25028
2.7213	0.24738
2.7323	0.24445
2.7435	0.24148
2.7549	0.23846
2.7664	0.23541
2.778	0.23231
2.7898	0.22916
2.8017	0.22597
2.8139	0.22272
2.8262	0.21943
2.8387	0.21608
2.8514	0.21267
2.8643	0.2092
2.8775	0.20567
2.8908	0.20207
2.9045	0.19839
2.9184	0.19465
2.9325	0.19083
2.947	0.18692
2.9618	0.18291
2.9769	0.17881
2.9923	0.17462
3.0082	0.17032
3.0245	0.16587
3.0413	0.16128
3.0585	0.15656
3.0763	0.15167
3.0948	0.14662
3.1139	0.14138
3.1338	0.13592
3.1545	0.13022
3.1763	0.12424
3.1992	0.11795
3.2235	0.11127
3.2494	0.10414
3.2775	0.096437
3.3082	0.088022
3.3425	0.078656
3.3823	0.067964
3.4312	0.055285
3.5	0.03928
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta4.txt <==
x	q
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.43304	0
-0.42759	0.49622
-0.42213	0.49489
-0.41665	0.49357
-0.41116	0.49224
-0.40566	0.49091
-0.40014	0.48957
-0.3946	0.48823
-0.38905	0.48688
-0.38348	0.48553
-0.3779	0.48418
-0.3723	0.48282
-0.36669	0.48146
-0.36106	0.4801
-0.35541	0.47873
-0.34975	0.47735
-0.34407	0.47598
-0.33838	0.4746
-0.33267	0.47321
-0.32694	0.47182
-0.32119	0.47042
-0.31543	0.46903
-0.30965	0.46762
-0.30385	0.46621
-0.29804	0.4648
-0.29221	0.46338
-0.28636	0.46196
-0.28049	0.46054
-0.2746	0.45911
-0.2687	0.45767
-0.26277	0.45623
-0.25683	0.45478
-0.25087	0.45333
-0.24489	0.45188
-0.23889	0.45042
-0.23287	0.44896
-0.22683	0.44749
-0.22077	0.44601
-0.21469	0.44453
-0.20859	0.44305
-0.20247	0.44155
-0.19632	0.44006
-0.19016	0.43856
-0.18398	0.43705
-0.17777	0.43554
-0.17154	0.43402
-0.1653	0.4325
-0.15902	0.43097
-0.15273	0.42944
-0.14641	0.4279
-0.14008	0.42635
-0.13371	0.4248
-0.12733	0.42324
-0.12092	0.42168
-0.11448	0.42011
-0.10803	0.41853
-0.10154	0.41695
-0.095038	0.41536
-0.088506	0.41377
-0.081949	0.41217
-0.075366	0.41056
-0.068757	0.40894
-0.062122	0.40732
-0.05546	0.40569
-0.048771	0.40406
-0.042055	0.40242
-0.035311	0.40077
-0.028539	0.39912
-0.021739	0.39745
-0.01491	0.39578
-0.0080525	0.39411
-0.0011652	0.39242
0.0057519	0.39073
0.012699	0.38903
0.019677	0.38732
0.026686	0.38561
0.033727	0.38388
0.040799	0.38215
0.047904	0.38041
0.055041	0.37866
0.062212	0.37691
0.069416	0.37514
0.076655	0.37337
0.083928	0.37159
0.091237	0.3698
0.098581	0.368
0.10596	0.36619
0.11338	0.36437
0.12083	0.36254
0.12833	0.3607
0.13586	0.35886
0.14343	0.357
0.15104	0.35513
0.15869	0.35326
0.16638	0.35137
0.17412	0.34947
0.18189	0.34756
0.18971	0.34564
0.19758	0.34371
0.20548	0.34177
0.21344	0.33981
0.22144	0.33785
0.22948	0.33587
0.23758	0.33388
0.24572	0.33188
0.25391	0.32987
0.26216	0.32784
0.27045	0.3258
0.2788	0.32375
0.2872	0.32168
0.29566	0.3196
0.30417	0.31751
0.31274	0.3154
0.32137	0.31328
0.33006	0.31114
0.3388	0.30899
0.34761	0.30682
0.35648	0.30464
0.36542	0.30243
0.37442	0.30022
0.38349	0.29798
0.39263	0.29573
0.40184	0.29346
0.41112	0.29118
0.42048	0.28887
0.42991	0.28654
0.43942	0.2842
0.44901	0.28184
0.45868	0.27945
0.46844	0.27704
0.47828	0.27462
0.48821	0.27217
0.49823	0.26969
0.50835	0.2672
0.51856	0.26468
0.52887	0.26213
0.53928	0.25956
0.5498	0.25696
0.56042	0.25434
0.57116	0.25169
0.58202	0.249
0.59299	0.24629
0.60409	0.24355
0.61531	0.24078
0.62667	0.23797
0.63816	0.23513
0.6498	0.23225
0.66159	0.22933
0.67353	0.22638
0.68562	0.22339
0.69789	0.22035
0.71033	0.21727
0.72295	0.21415
0.73576	0.21098
0.74877	0.20775
0.76199	0.20448
0.77542	0.20115
0.78909	0.19777
0.803	0.19432
0.81716	0.19081
0.8316	0.18723
0.84632	0.18358
0.86135	0.17986
0.8767	0.17605
0.8924	0.17216
0.90847	0.16817
0.92494	0.16409
0.94184	0.1599
0.95921	0.15559
0.97709	0.15115
0.99553	0.14658
1.0146	0.14185
1.0343	0.13696
1.0548	0.13188
1.0762	0.12659
1.0985	0.12106
1.1219	0.11525
1.1467	0.10912
1.173	0.10262
1.2013	0.095661
1.232	0.088134
1.2658	0.079877
1.3041	0.070633
1.3491	0.059955
1.4067	0.046956
1.4976	0.02974
1.5001	0
1.5025	0
1.5049	0
1.5074	0
1.5097	0
1.5121	0
1.5144	0
1.5167	0
1.5189	0
1.5211	0
1.5233	0
1.5254	0
1.5275	0
1.5295	0
1.5314	0
1.5333	0
1.5352	0
1.537	0
1.5387	0
1.5404	0
1.542	0
1.5436	0
1.545	0
1.5465	0
1.5478	0
1.5491	0
1.5503	0
1.5515	0
1.5526	0
1.5536	0
1.5546	0
1.5555	0
1.5564	0
1.5572	0
1.558	0
1.5587	0
1.5593	0
1.56	0
1.5605	0
1.5611	0
1.5616	0
1.562	0
1.5624	0
1.5628	0
1.5632	0
1.5635	0
1.5638	0
1.5641	0
1.5644	0
1.5646	0
1.5648	0
1.565	0
1.5652	0
1.5654	0
1.5655	0
1.5657	0
1.5658	0
1.5659	0
1.566	0
1.5661	0
1.5662	0
1.5663	0
1.5664	0
1.5665	0
1.5665	0
1.5666	0
1.5666	0
1.5667	0
1.5667	0
1.5668	0
1.5668	0
1.5669	0
1.5669	0
1.5669	0
1.5669	0
1.567	0
1.567	0
1.567	0
1.567	0
1.567	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5671	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5672	0
1.5727	0.49608
1.5781	0.49476
1.5836	0.49344
1.5891	0.49211
1.5946	0.49077
1.6001	0.48944
1.6057	0.4881
1.6112	0.48675
1.6168	0.4854
1.6224	0.48405
1.628	0.4827
1.6336	0.48134
1.6392	0.47997
1.6449	0.4786
1.6505	0.47723
1.6562	0.47585
1.6619	0.47447
1.6676	0.47309
1.6733	0.4717
1.6791	0.4703
1.6848	0.46891
1.6906	0.4675
1.6964	0.4661
1.7022	0.46468
1.7081	0.46327
1.7139	0.46185
1.7198	0.46042
1.7257	0.45899
1.7316	0.45756
1.7375	0.45612
1.7435	0.45467
1.7494	0.45322
1.7554	0.45177
1.7614	0.45031
1.7674	0.44885
1.7735	0.44738
1.7795	0.4459
1.7856	0.44442
1.7917	0.44294
1.7978	0.44145
1.804	0.43995
1.8101	0.43845
1.8163	0.43695
1.8225	0.43544
1.8288	0.43392
1.835	0.4324
1.8413	0.43087
1.8476	0.42934
1.8539	0.4278
1.8602	0.42625
1.8666	0.4247
1.873	0.42314
1.8794	0.42158
1.8858	0.42001
1.8923	0.41844
1.8988	0.41686
1.9053	0.41527
1.9118	0.41367
1.9184	0.41207
1.925	0.41047
1.9316	0.40885
1.9382	0.40723
1.9449	0.40561
1.9516	0.40397
1.9583	0.40233
1.965	0.40068
1.9718	0.39903
1.9786	0.39737
1.9854	0.3957
1.9923	0.39402
1.9992	0.39234
2.0061	0.39065
2.0131	0.38895
2.02	0.38724
2.027	0.38553
2.0341	0.3838
2.0412	0.38207
2.0483	0.38033
2.0554	0.37859
2.0626	0.37683
2.0698	0.37507
2.077	0.37329
2.0843	0.37151
2.0916	0.36972
2.099	0.36792
2.1063	0.36611
2.1138	0.3643
2.1212	0.36247
2.1287	0.36063
2.1362	0.35879
2.1438	0.35693
2.1514	0.35506
2.1591	0.35319
2.1668	0.3513
2.1745	0.3494
2.1823	0.3475
2.1901	0.34558
2.198	0.34365
2.2059	0.34171
2.2138	0.33975
2.2218	0.33779
2.2299	0.33581
2.238	0.33382
2.2461	0.33182
2.2543	0.32981
2.2626	0.32778
2.2709	0.32575
2.2792	0.32369
2.2876	0.32163
2.2961	0.31955
2.3046	0.31746
2.3132	0.31535
2.3218	0.31323
2.3305	0.31109
2.3392	0.30894
2.348	0.30677
2.3569	0.30459
2.3658	0.30239
2.3748	0.30017
2.3839	0.29794
2.3931	0.29568
2.4023	0.29342
2.4115	0.29113
2.4209	0.28882
2.4303	0.2865
2.4399	0.28416
2.4494	0.28179
2.4591	0.27941
2.4689	0.277
2.4787	0.27458
2.4886	0.27213
2.4987	0.26965
2.5088	0.26716
2.519	0.26464
2.5293	0.26209
2.5397	0.25952
2.5502	0.25693
2.5609	0.2543
2.5716	0.25165
2.5825	0.24897
2.5934	0.24626
2.6045	0.24352
2.6158	0.24074
2.6271	0.23794
2.6386	0.2351
2.6503	0.23222
2.662	0.2293
2.674	0.22635
2.6861	0.22336
2.6984	0.22032
2.7108	0.21725
2.7234	0.21412
2.7362	0.21095
2.7492	0.20773
2.7625	0.20446
2.7759	0.20113
2.7896	0.19775
2.8035	0.1943
2.8176	0.19079
2.8321	0.18721
2.8468	0.18357
2.8618	0.17984
2.8772	0.17604
2.8929	0.17214
2.909	0.16816
2.9254	0.16408
2.9423	0.15988
2.9597	0.15558
2.9776	0.15114
2.996	0.14657
3.0151	0.14184
3.0348	0.13695
3.0553	0.13187
3.0767	0.12658
3.099	0.12105
3.1224	0.11525
3.1472	0.10912
3.1735	0.10262
3.2018	0.095664
3.2325	0.088138
3.2663	0.079882
3.3046	0.070637
3.3496	0.059954
3.4072	0.046923
3.5	0.029135
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta5.txt <==
x	q
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.46	0
-0.45456	0.49737
-0.44911	0.49603
-0.44365	0.49469
-0.43817	0.49335
-0.43268	0.492
-0.42717	0.49065
-0.42165	0.48929
-0.41611	0.48793
-0.41055	0.48657
-0.40498	0.4852
-0.3994	0.48383
-0.39379	0.48245
-0.38817	0.48107
-0.38254	0.47969
-0.37689	0.4783
-0.37122	0.4769
-0.36554	0.47551
-0.35984	0.47411
-0.35412	0.4727
-0.34839	0.47129
-0.34263	0.46988
-0.33686	0.46846
-0.33108	0.46704
-0.32527	0.46561
-0.31945	0.46418
-0.31361	0.46274
-0.30775	0.4613
-0.30187	0.45986
-0.29598	0.45841
-0.29006	0.45695
-0.28413	0.45549
-0.27818	0.45403
-0.27221	0.45256
-0.26621	0.45108
-0.2602	0.4496
-0.25417	0.44812
-0.24812	0.44663
-0.24205	0.44514
-0.23596	0.44364
-0.22984	0.44213
-0.22371	0.44062
-0.21755	0.4391
-0.21138	0.43758
-0.20518	0.43606
-0.19896	0.43453
-0.19272	0.43299
-0.18645	0.43144
-0.18017	0.4299
-0.17386	0.42834
-0.16752	0.42678
-0.16117	0.42521
-0.15479	0.42364
-0.14838	0.42206
-0.14196	0.42048
-0.13551	0.41889
-0.12903	0.41729
-0.12253	0.41569
-0.116	0.41408
-0.10945	0.41247
-0.10287	0.41084
-0.096264	0.40921
-0.089633	0.40758
-0.082975	0.40594
-0.07629	0.40429
-0.069577	0.40263
-0.062837	0.40097
-0.056068	0.3993
-0.049271	0.39762
-0.042445	0.39594
-0.03559	0.39425
-0.028705	0.39255
-0.02179	0.39084
-0.014844	0.38913
-0.0078675	0.3874
-0.00085978	0.38567
0.0061797	0.38394
0.013251	0.38219
0.020356	0.38044
0.027493	0.37867
0.034664	0.3769
0.041869	0.37512
0.049108	0.37333
0.056382	0.37154
0.063692	0.36973
0.071038	0.36792
0.078421	0.36609
0.08584	0.36426
0.093298	0.36242
0.10079	0.36056
0.10833	0.3587
0.1159	0.35683
0.12352	0.35495
0.13117	0.35306
0.13887	0.35115
0.14661	0.34924
0.15439	0.34732
0.16221	0.34538
0.17008	0.34343
0.178	0.34148
0.18596	0.33951
0.19397	0.33753
0.20202	0.33554
0.21012	0.33353
0.21828	0.33151
0.22648	0.32949
0.23473	0.32744
0.24304	0.32539
0.2514	0.32332
0.25981	0.32124
0.26828	0.31914
0.27681	0.31703
0.28539	0.31491
0.29403	0.31277
0.30273	0.31061
0.31149	0.30844
0.32032	0.30626
0.32921	0.30406
0.33816	0.30184
0.34718	0.29961
0.35627	0.29736
0.36543	0.29509
0.37466	0.2928
0.38397	0.2905
0.39334	0.28817
0.4028	0.28583
0.41233	0.28347
0.42195	0.28109
0.43165	0.27868
0.44143	0.27626
0.4513	0.27381
0.46126	0.27134
0.47131	0.26885
0.48146	0.26634
0.49171	0.2638
0.50205	0.26123
0.5125	0.25864
0.52306	0.25602
0.53373	0.25338
0.54451	0.25071
0.5554	0.248
0.56642	0.24527
0.57757	0.24251
0.58884	0.23971
0.60025	0.23688
0.6118	0.23402
0.6235	0.23112
0.63534	0.22818
0.64734	0.2252
0.65951	0.22218
0.67184	0.21912
0.68435	0.21602
0.69705	0.21287
0.70994	0.20967
0.72303	0.20642
0.73634	0.20312
0.74987	0.19976
0.76363	0.19635
0.77765	0.19287
0.79192	0.18933
0.80647	0.18572
0.82132	0.18203
0.83648	0.17827
0.85198	0.17443
0.86783	0.17049
0.88407	0.16647
0.90071	0.16234
0.91781	0.1581
0.93539	0.15374
0.9535	0.14926
0.97218	0.14463
0.99151	0.13984
1.0115	0.13488
1.0324	0.12973
1.0541	0.12437
1.0769	0.11875
1.1008	0.11285
1.1262	0.10663
1.1532	0.10001
1.1823	0.09292
1.214	0.085246
1.2492	0.076824
1.2893	0.067405
1.337	0.056574
1.399	0.043581
1.4992	0.026997
1.5017	0
1.5042	0
1.5066	0
1.509	0
1.5114	0
1.5137	0
1.5159	0
1.518	0
1.52	0
1.522	0
1.5238	0
1.5256	0
1.5272	0
1.5287	0
1.5301	0
1.5313	0
1.5324	0
1.5334	0
1.5343	0
1.5351	0
1.5358	0
1.5364	0
1.537	0
1.5374	0
1.5378	0
1.5382	0
1.5384	0
1.5387	0
1.5389	0
1.5391	0
1.5392	0
1.5393	0
1.5395	0
1.5395	0
1.5396	0
1.5397	0
1.5397	0
1.5398	0
1.5398	0
1.5398	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.5399	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.54	0
1.5454	0.49737
1.5509	0.49603
1.5564	0.49469
1.5618	0.49335
1.5673	0.492
1.5728	0.49065
1.5784	0.48929
1.5839	0.48793
1.5894	0.48657
1.595	0.4852
1.6006	0.48383
1.6062	0.48245
1.6118	0.48107
1.6175	0.47969
1.6231	0.4783
1.6288	0.4769
1.6345	0.47551
1.6402	0.47411
1.6459	0.4727
1.6516	0.47129
1.6574	0.46988
1.6631	0.46846
1.6689	0.46704
1.6747	0.46561
1.6805	0.46418
1.6864	0.46274
1.6922	0.4613
1.6981	0.45986
1.704	0.45841
1.7099	0.45695
1.7159	0.45549
1.7218	0.45403
1.7278	0.45256
1.7338	0.45108
1.7398	0.4496
1.7458	0.44812
1.7519	0.44663
1.758	0.44514
1.764	0.44364
1.7702	0.44213
1.7763	0.44062
1.7824	0.4391
1.7886	0.43758
1.7948	0.43606
1.801	0.43453
1.8073	0.43299
1.8135	0.43144
1.8198	0.4299
1.8261	0.42834
1.8325	0.42678
1.8388	0.42521
1.8452	0.42364
1.8516	0.42206
1.858	0.42048
1.8645	0.41889
1.871	0.41729
1.8775	0.41569
1.884	0.41408
1.8906	0.41247
1.8971	0.41084
1.9037	0.40921
1.9104	0.40758
1.917	0.40594
1.9237	0.40429
1.9304	0.40263
1.9372	0.40097
1.9439	0.3993
1.9507	0.39762
1.9576	0.39594
1.9644	0.39425
1.9713	0.39255
1.9782	0.39084
1.9852	0.38913
1.9921	0.3874
1.9991	0.38567
2.0062	0.38394
2.0133	0.38219
2.0204	0.38044
2.0275	0.37867
2.0347	0.3769
2.0419	0.37512
2.0491	0.37333
2.0564	0.37154
2.0637	0.36973
2.071	0.36792
2.0784	0.36609
2.0858	0.36426
2.0933	0.36242
2.1008	0.36056
2.1083	0.3587
2.1159	0.35683
2.1235	0.35495
2.1312	0.35306
2.1389	0.35115
2.1466	0.34924
2.1544	0.34732
2.1622	0.34538
2.1701	0.34343
2.178	0.34148
2.186	0.33951
2.194	0.33753
2.202	0.33554
2.2101	0.33353
2.2183	0.33151
2.2265	0.32949
2.2347	0.32744
2.243	0.32539
2.2514	0.32332
2.2598	0.32124
2.2683	0.31914
2.2768	0.31703
2.2854	0.31491
2.294	0.31277
2.3027	0.31061
2.3115	0.30844
2.3203	0.30626
2.3292	0.30406
2.3382	0.30184
2.3472	0.29961
2.3563	0.29736
2.3654	0.29509
2.3747	0.2928
2.384	0.2905
2.3933	0.28817
2.4028	0.28583
2.4123	0.28347
2.4219	0.28109
2.4316	0.27868
2.4414	0.27626
2.4513	0.27381
2.4613	0.27134
2.4713	0.26885
2.4815	0.26634
2.4917	0.2638
2.5021	0.26123
2.5125	0.25864
2.5231	0.25602
2.5337	0.25338
2.5445	0.25071
2.5554	0.248
2.5664	0.24527
2.5776	0.24251
2.5888	0.23971
2.6003	0.23688
2.6118	0.23402
2.6235	0.23112
2.6353	0.22818
2.6473	0.2252
2.6595	0.22218
2.6718	0.21912
2.6844	0.21602
2.697	0.21287
2.7099	0.20967
2.723	0.20642
2.7363	0.20312
2.7499	0.19976
2.7636	0.19635
2.7776	0.19287
2.7919	0.18933
2.8065	0.18572
2.8213	0.18203
2.8365	0.17827
2.852	0.17443
2.8678	0.17049
2.8841	0.16647
2.9007	0.16234
2.9178	0.1581
2.9354	0.15374
2.9535	0.14926
2.9722	0.14463
2.9915	0.13984
3.0115	0.13488
3.0324	0.12973
3.0541	0.12437
3.0769	0.11875
3.1008	0.11285
3.1262	0.10663
3.1532	0.10001
3.1823	0.09292
3.214	0.085246
3.2492	0.076824
3.2893	0.067405
3.337	0.056574
3.3991	0.043577
3.5	0.026774
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/convergence_eta6.txt <==
x	q
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47631	0
-0.47089	0.49799
-0.46545	0.49664
-0.45999	0.49529
-0.45452	0.49394
-0.44903	0.49258
-0.44353	0.49122
-0.43801	0.48985
-0.43248	0.48848
-0.42693	0.48711
-0.42137	0.48573
-0.41579	0.48435
-0.41019	0.48296
-0.40458	0.48157
-0.39895	0.48018
-0.3933	0.47878
-0.38764	0.47738
-0.38196	0.47597
-0.37627	0.47456
-0.37056	0.47315
-0.36483	0.47173
-0.35908	0.4703
-0.35332	0.46888
-0.34753	0.46744
-0.34173	0.46601
-0.33592	0.46457
-0.33008	0.46312
-0.32423	0.46167
-0.31835	0.46021
-0.31246	0.45875
-0.30655	0.45729
-0.30062	0.45582
-0.29467	0.45434
-0.28871	0.45287
-0.28272	0.45138
-0.27671	0.44989
-0.27068	0.4484
-0.26464	0.4469
-0.25857	0.44539
-0.25248	0.44388
-0.24637	0.44237
-0.24024	0.44085
-0.23409	0.43932
-0.22791	0.43779
-0.22172	0.43626
-0.2155	0.43472
-0.20926	0.43317
-0.203	0.43162
-0.19672	0.43006
-0.19041	0.42849
-0.18408	0.42692
-0.17772	0.42535
-0.17135	0.42376
-0.16494	0.42218
-0.15852	0.42058
-0.15207	0.41898
-0.14559	0.41737
-0.13909	0.41576
-0.13256	0.41414
-0.12601	0.41252
-0.11944	0.41088
-0.11283	0.40925
-0.1062	0.4076
-0.099543	0.40595
-0.092858	0.40429
-0.086145	0.40262
-0.079404	0.40095
-0.072635	0.39927
-0.065837	0.39758
-0.05901	0.39589
-0.052154	0.39418
-0.045267	0.39248
-0.038351	0.39076
-0.031404	0.38903
-0.024425	0.3873
-0.017415	0.38556
-0.010374	0.38381
-0.0032996	0.38206
0.0038074	0.38029
0.010948	0.37852
0.018122	0.37674
0.02533	0.37495
0.032573	0.37315
0.039851	0.37134
0.047165	0.36952
0.054515	0.3677
0.061903	0.36586
0.069327	0.36402
0.07679	0.36216
0.084291	0.3603
0.091832	0.35843
0.099412	0.35654
0.10703	0.35465
0.11469	0.35275
0.1224	0.35083
0.13014	0.34891
0.13793	0.34697
0.14577	0.34503
0.15365	0.34307
0.16157	0.3411
0.16954	0.33912
0.17756	0.33713
0.18562	0.33512
0.19373	0.33311
0.2019	0.33108
0.21011	0.32904
0.21838	0.32698
0.2267	0.32491
0.23507	0.32283
0.24349	0.32074
0.25198	0.31863
0.26051	0.31651
0.26911	0.31437
0.27777	0.31222
0.28649	0.31005
0.29526	0.30787
0.30411	0.30567
0.31301	0.30345
0.32199	0.30122
0.33103	0.29897
0.34013	0.29671
0.34931	0.29443
0.35857	0.29213
0.36789	0.28981
0.37729	0.28747
0.38677	0.28511
0.39633	0.28273
0.40597	0.28034
0.4157	0.27792
0.42551	0.27548
0.43541	0.27302
0.4454	0.27053
0.45548	0.26802
0.46566	0.26549
0.47594	0.26293
0.48632	0.26035
0.49681	0.25774
0.5074	0.25511
0.51811	0.25245
0.52893	0.24975
0.53987	0.24703
0.55093	0.24428
0.56213	0.2415
0.57345	0.23868
0.58491	0.23583
0.59651	0.23294
0.60826	0.23002
0.62017	0.22706
0.63223	0.22406
0.64446	0.22102
0.65686	0.21794
0.66944	0.21481
0.68221	0.21163
0.69518	0.20841
0.70835	0.20514
0.72175	0.20181
0.73537	0.19842
0.74923	0.19498
0.76334	0.19147
0.77773	0.1879
0.7924	0.18426
0.80737	0.18054
0.82266	0.17675
0.83829	0.17287
0.85429	0.1689
0.87069	0.16484
0.88751	0.16067
0.90479	0.15639
0.92257	0.15199
0.9409	0.14746
0.95983	0.14279
0.97942	0.13796
0.99975	0.13296
1.0209	0.12777
1.043	0.12235
1.0661	0.1167
1.0906	0.11076
1.1164	0.1045
1.144	0.097864
1.1738	0.09077
1.2063	0.08312
1.2425	0.074769
1.2837	0.065495
1.3329	0.05493
1.3967	0.042377
1.4997	0.026244
1.5023	0
1.5048	0
1.5072	0
1.5096	0
1.5118	0
1.5138	0
1.5157	0
1.5173	0
1.5187	0
1.5199	0
1.5208	0
1.5216	0
1.5221	0
1.5226	0
1.5229	0
1.5231	0
1.5233	0
1.5234	0
1.5235	0
1.5235	0
1.5236	0
1.5236	0
1.5236	0
1.5236	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5237	0
1.5291	0.49799
1.5346	0.49664
1.54	0.49529
1.5455	0.49394
1.551	0.49258
1.5565	0.49122
1.562	0.48985
1.5675	0.48848
1.5731	0.48711
1.5786	0.48573
1.5842	0.48435
1.5898	0.48296
1.5954	0.48157
1.6011	0.48018
1.6067	0.47878
1.6124	0.47738
1.618	0.47597
1.6237	0.47456
1.6294	0.47315
1.6352	0.47173
1.6409	0.4703
1.6467	0.46888
1.6525	0.46744
1.6583	0.46601
1.6641	0.46457
1.6699	0.46312
1.6758	0.46167
1.6816	0.46021
1.6875	0.45875
1.6934	0.45729
1.6994	0.45582
1.7053	0.45434
1.7113	0.45287
1.7173	0.45138
1.7233	0.44989
1.7293	0.4484
1.7354	0.4469
1.7414	0.44539
1.7475	0.44388
1.7536	0.44237
1.7598	0.44085
1.7659	0.43932
1.7721	0.43779
1.7783	0.43626
1.7845	0.43472
1.7907	0.43317
1.797	0.43162
1.8033	0.43006
1.8096	0.42849
1.8159	0.42692
1.8223	0.42535
1.8287	0.42376
1.8351	0.42218
1.8415	0.42058
1.8479	0.41898
1.8544	0.41737
1.8609	0.41576
1.8674	0.41414
1.874	0.41252
1.8806	0.41088
1.8872	0.40925
1.8938	0.4076
1.9005	0.40595
1.9071	0.40429
1.9139	0.40262
1.9206	0.40095
1.9274	0.39927
1.9342	0.39758
1.941	0.39589
1.9478	0.39418
1.9547	0.39248
1.9616	0.39076
1.9686	0.38903
1.9756	0.3873
1.9826	0.38556
1.9896	0.38381
1.9967	0.38206
2.0038	0.38029
2.0109	0.37852
2.0181	0.37674
2.0253	0.37495
2.0326	0.37315
2.0399	0.37134
2.0472	0.36952
2.0545	0.3677
2.0619	0.36586
2.0693	0.36402
2.0768	0.36216
2.0843	0.3603
2.0918	0.35843
2.0994	0.35654
2.107	0.35465
2.1147	0.35275
2.1224	0.35083
2.1301	0.34891
2.1379	0.34697
2.1458	0.34503
2.1536	0.34307
2.1616	0.3411
2.1695	0.33912
2.1776	0.33713
2.1856	0.33512
2.1937	0.33311
2.2019	0.33108
2.2101	0.32904
2.2184	0.32698
2.2267	0.32491
2.2351	0.32283
2.2435	0.32074
2.252	0.31863
2.2605	0.31651
2.2691	0.31437
2.2778	0.31222
2.2865	0.31005
2.2953	0.30787
2.3041	0.30567
2.313	0.30345
2.322	0.30122
2.331	0.29897
2.3401	0.29671
2.3493	0.29443
2.3586	0.29213
2.3679	0.28981
2.3773	0.28747
2.3868	0.28511
2.3963	0.28273
2.406	0.28034
2.4157	0.27792
2.4255	0.27548
2.4354	0.27302
2.4454	0.27053
2.4555	0.26802
2.4657	0.26549
2.4759	0.26293
2.4863	0.26035
2.4968	0.25774
2.5074	0.25511
2.5181	0.25245
2.5289	0.24975
2.5399	0.24703
2.5509	0.24428
2.5621	0.2415
2.5734	0.23868
2.5849	0.23583
2.5965	0.23294
2.6083	0.23002
2.6202	0.22706
2.6322	0.22406
2.6445	0.22102
2.6569	0.21794
2.6694	0.21481
2.6822	0.21163
2.6952	0.20841
2.7084	0.20514
2.7217	0.20181
2.7354	0.19842
2.7492	0.19498
2.7633	0.19147
2.7777	0.1879
2.7924	0.18426
2.8074	0.18054
2.8227	0.17675
2.8383	0.17287
2.8543	0.1689
2.8707	0.16484
2.8875	0.16067
2.9048	0.15639
2.9226	0.15199
2.9409	0.14746
2.9598	0.14279
2.9794	0.13796
2.9997	0.13296
3.0209	0.12777
3.043	0.12235
3.0661	0.1167
3.0906	0.11076
3.1164	0.1045
3.144	0.097864
3.1738	0.09077
3.2063	0.08312
3.2425	0.074769
3.2837	0.065495
3.3329	0.05493
3.3967	0.042377
3.5	0.026167
3.5027	0
3.5054	0
3.5081	0
3.5108	0
3.5135	0
3.5162	0
3.5189	0
3.5216	0
3.5243	0
3.527	0
3.5297	0
3.5324	0
3.5351	0
3.5378	0
3.5405	0
3.5432	0
3.5459	0
3.5486	0
3.5514	0
3.5541	0
3.5568	0
3.5595	0
3.5622	0
3.5649	0
3.5676	0
3.5703	0
3.573	0
3.5757	0
3.5784	0
3.5811	0
3.5838	0
3.5865	0
3.5892	0
3.5919	0
3.5946	0
3.5973	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0


==> data/maximum_principle.txt <==
t   eta1    eta2    eta3    eta4    eta5    eta6
0	1	1	1	1	1	1
0.002	1.001	1.0008	1.0006	1.0003	1.0002	1.0001
0.004	1.0019	1.0016	1.0011	1.0007	1.0004	1.0002
0.006	1.0029	1.0024	1.0017	1.001	1.0005	1.0003
0.008	1.0039	1.0032	1.0022	1.0013	1.0007	1.0004
0.01	1.0048	1.004	1.0027	1.0016	1.0009	1.0005
0.012	1.0058	1.0048	1.0033	1.002	1.0011	1.0006
0.014	1.0067	1.0055	1.0038	1.0023	1.0013	1.0006
0.016	1.0077	1.0063	1.0043	1.0026	1.0014	1.0007
0.018	1.0086	1.0071	1.0049	1.0029	1.0016	1.0008
0.02	1.0096	1.0079	1.0054	1.0032	1.0018	1.0009
0.022	1.0105	1.0086	1.0059	1.0035	1.0019	1.001
0.024	1.0115	1.0094	1.0064	1.0039	1.0021	1.0011
0.026	1.0124	1.0102	1.007	1.0042	1.0023	1.0012
0.028	1.0133	1.0109	1.0075	1.0045	1.0024	1.0012
0.03	1.0143	1.0117	1.008	1.0048	1.0026	1.0013
0.032	1.0152	1.0124	1.0085	1.0051	1.0028	1.0014
0.034	1.0161	1.0132	1.009	1.0054	1.0029	1.0015
0.036	1.0171	1.0139	1.0095	1.0057	1.0031	1.0016
0.038	1.018	1.0147	1.01	1.006	1.0033	1.0016
0.04	1.0189	1.0154	1.0105	1.0063	1.0034	1.0017
0.042	1.0198	1.0161	1.011	1.0066	1.0036	1.0018
0.044	1.0207	1.0169	1.0115	1.0069	1.0037	1.0018
0.046	1.0217	1.0176	1.012	1.0072	1.0039	1.0019
0.048	1.0226	1.0183	1.0125	1.0075	1.0041	1.002
0.05	1.0235	1.0191	1.013	1.0078	1.0042	1.002
0.052	1.0244	1.0198	1.0135	1.0081	1.0044	1.0021
0.054	1.0253	1.0205	1.014	1.0084	1.0045	1.0022
0.056	1.0262	1.0213	1.0145	1.0087	1.0046	1.0022
0.058	1.0271	1.022	1.015	1.009	1.0048	1.0023
0.06	1.028	1.0227	1.0155	1.0093	1.0049	1.0023
0.062	1.0289	1.0234	1.016	1.0095	1.0051	1.0024
0.064	1.0298	1.0241	1.0164	1.0098	1.0052	1.0024
0.066	1.0307	1.0248	1.0169	1.0101	1.0053	1.0025
0.068	1.0316	1.0255	1.0174	1.0104	1.0055	1.0025
0.07	1.0325	1.0263	1.0179	1.0107	1.0056	1.0026
0.072	1.0333	1.027	1.0184	1.011	1.0057	1.0026
0.074	1.0342	1.0277	1.0189	1.0113	1.0058	1.0026
0.076	1.0351	1.0284	1.0193	1.0116	1.0059	1.0027
0.078	1.036	1.0291	1.0198	1.0119	1.006	1.0027
0.08	1.0369	1.0298	1.0203	1.0121	1.0062	1.0028
0.082	1.0378	1.0305	1.0208	1.0124	1.0063	1.0028
0.084	1.0386	1.0312	1.0212	1.0127	1.0064	1.0028
0.086	1.0395	1.0319	1.0217	1.0129	1.0065	1.0028
0.088	1.0404	1.0325	1.0222	1.0132	1.0066	1.0029
0.09	1.0412	1.0332	1.0226	1.0134	1.0066	1.0029
0.092	1.0421	1.0339	1.0231	1.0137	1.0067	1.0029
0.094	1.043	1.0346	1.0236	1.0139	1.0068	1.0029
0.096	1.0438	1.0353	1.0241	1.0142	1.0069	1.0029
0.098	1.0447	1.036	1.0245	1.0144	1.007	1.0029
0.1	1.0456	1.0367	1.025	1.0146	1.007	1.0029
0.102	1.0464	1.0373	1.0255	1.0148	1.0071	1.0029
0.104	1.0473	1.038	1.0259	1.0151	1.0072	1.0029
0.106	1.0481	1.0387	1.0264	1.0153	1.0072	1.0029
0.108	1.049	1.0394	1.0269	1.0155	1.0073	1.0029
0.11	1.0498	1.0401	1.0273	1.0157	1.0073	1.0029
0.112	1.0507	1.0407	1.0278	1.0159	1.0074	1.0029
0.114	1.0515	1.0414	1.0283	1.016	1.0074	1.0029
0.116	1.0524	1.0421	1.0287	1.0162	1.0074	1.0029
0.118	1.0532	1.0427	1.0292	1.0164	1.0075	1.0029
0.12	1.0541	1.0434	1.0297	1.0166	1.0075	1.003
0.122	1.0549	1.0441	1.0302	1.0167	1.0075	1.003
0.124	1.0558	1.0448	1.0306	1.0169	1.0075	1.003
0.126	1.0566	1.0454	1.0311	1.017	1.0075	1.003
0.128	1.0574	1.0461	1.0316	1.0171	1.0076	1.0031
0.13	1.0583	1.0467	1.0321	1.0172	1.0077	1.0031
0.132	1.0591	1.0474	1.0325	1.0174	1.0078	1.0031
0.134	1.0599	1.0481	1.033	1.0175	1.0079	1.0032
0.136	1.0608	1.0487	1.0334	1.0176	1.008	1.0032
0.138	1.0616	1.0494	1.0338	1.0177	1.0081	1.0032
0.14	1.0624	1.0501	1.0343	1.0177	1.0082	1.0032
0.142	1.0632	1.0507	1.0347	1.0178	1.0083	1.0033
0.144	1.0641	1.0514	1.0351	1.0179	1.0084	1.0033
0.146	1.0649	1.052	1.0355	1.0179	1.0085	1.0033
0.148	1.0657	1.0527	1.0359	1.018	1.0086	1.0033
0.15	1.0665	1.0533	1.0362	1.018	1.0087	1.0033
0.152	1.0673	1.054	1.0366	1.018	1.0088	1.0033
0.154	1.0682	1.0546	1.0369	1.0183	1.0089	1.0033
0.156	1.069	1.0553	1.0373	1.0185	1.009	1.0034
0.158	1.0698	1.056	1.0376	1.0187	1.0091	1.0034
0.16	1.0706	1.0566	1.0379	1.0189	1.0091	1.0033
0.162	1.0714	1.0573	1.0382	1.0192	1.0092	1.0033
0.164	1.0722	1.0579	1.0385	1.0194	1.0093	1.0033
0.166	1.073	1.0586	1.0387	1.0196	1.0094	1.0033
0.168	1.0738	1.0592	1.039	1.0198	1.0094	1.0033
0.17	1.0746	1.0599	1.0392	1.0201	1.0095	1.0033
0.172	1.0754	1.0605	1.0395	1.0203	1.0095	1.0032
0.174	1.0762	1.0612	1.0397	1.0205	1.0096	1.0032
0.176	1.077	1.0618	1.0399	1.0208	1.0096	1.0032
0.178	1.0778	1.0625	1.04	1.021	1.0096	1.0031
0.18	1.0786	1.0631	1.0402	1.0212	1.0096	1.0031
0.182	1.0794	1.0638	1.0404	1.0214	1.0096	1.003
0.184	1.0802	1.0644	1.0405	1.0215	1.0096	1.003
0.186	1.081	1.0651	1.0406	1.0217	1.0096	1.0029
0.188	1.0818	1.0657	1.0407	1.0219	1.0096	1.0029
0.19	1.0826	1.0664	1.0408	1.022	1.0096	1.0028
0.192	1.0834	1.067	1.0409	1.0222	1.0096	1.0027
0.194	1.0842	1.0677	1.0409	1.0223	1.0096	1.0027
0.196	1.085	1.0683	1.041	1.0224	1.0095	1.0027
0.198	1.0858	1.069	1.0414	1.0225	1.0095	1.0027
0.2	1.0865	1.0696	1.0418	1.0226	1.0094	1.0027
0.202	1.0873	1.0703	1.0422	1.0227	1.0093	1.0027
0.204	1.0881	1.071	1.0426	1.0227	1.0093	1.0027
0.206	1.0889	1.0716	1.043	1.0228	1.0094	1.0026
0.208	1.0897	1.0723	1.0434	1.0228	1.0094	1.0026
0.21	1.0905	1.0729	1.0438	1.0228	1.0095	1.0026
0.212	1.0912	1.0735	1.0443	1.0228	1.0096	1.0026
0.214	1.092	1.0741	1.0447	1.0228	1.0097	1.0026
0.216	1.0928	1.0746	1.0451	1.0228	1.0097	1.0025
0.218	1.0936	1.0751	1.0455	1.0228	1.0098	1.0025
0.22	1.0944	1.0756	1.0458	1.0227	1.0098	1.0024
0.222	1.0951	1.0761	1.0462	1.0227	1.0098	1.0024
0.224	1.0959	1.0766	1.0465	1.0227	1.0098	1.0023
0.226	1.0967	1.077	1.0468	1.0229	1.0099	1.0023
0.228	1.0975	1.0775	1.0471	1.0231	1.0099	1.0022
0.23	1.0982	1.0778	1.0474	1.0233	1.0099	1.0021
0.232	1.0989	1.0782	1.0476	1.0235	1.0099	1.0021
0.234	1.0996	1.0786	1.0478	1.0237	1.0098	1.002
0.236	1.1003	1.0789	1.048	1.0239	1.0098	1.0019
0.238	1.101	1.0792	1.0482	1.024	1.0098	1.0018
0.24	1.1016	1.0794	1.0484	1.0242	1.0097	1.0017
0.242	1.1021	1.0797	1.0485	1.0243	1.0097	1.0016
0.244	1.1027	1.0799	1.0486	1.0244	1.0096	1.0016
0.246	1.1032	1.08	1.0487	1.0245	1.0095	1.0016
0.248	1.1037	1.0802	1.0488	1.0246	1.0094	1.0016
0.25	1.1041	1.0803	1.0488	1.0246	1.0093	1.0015
0.252	1.1045	1.0804	1.0489	1.0247	1.0092	1.0015
0.254	1.1049	1.0805	1.0489	1.0247	1.0093	1.0014
0.256	1.1052	1.081	1.0488	1.0247	1.0093	1.0014
0.258	1.1057	1.0816	1.0488	1.0247	1.0094	1.0014
0.26	1.1064	1.0822	1.0489	1.0247	1.0094	1.0013
0.262	1.1072	1.0828	1.0493	1.0247	1.0094	1.0012
0.264	1.1079	1.0834	1.0497	1.0246	1.0094	1.0012
0.266	1.1086	1.084	1.0501	1.0245	1.0095	1.0011
0.268	1.1093	1.0846	1.0504	1.0245	1.0095	1.001
0.27	1.1101	1.0853	1.0508	1.0243	1.0094	1.0009
0.272	1.1108	1.0859	1.0511	1.0244	1.0094	1.0009
0.274	1.1115	1.0865	1.0514	1.0245	1.0094	1.0008
0.276	1.1122	1.087	1.0517	1.0247	1.0094	1.0007
0.278	1.113	1.0875	1.052	1.0249	1.0093	1.0006
0.28	1.1137	1.088	1.0522	1.025	1.0092	1.0004
0.282	1.1144	1.0885	1.0524	1.0251	1.0092	1.0003
0.284	1.1151	1.0889	1.0526	1.0252	1.0091	1.0003
0.286	1.1159	1.0893	1.0528	1.0253	1.009	1.0002
0.288	1.1166	1.0897	1.0529	1.0254	1.0089	1.0002
0.29	1.1173	1.09	1.053	1.0255	1.0088	1.0001
0.292	1.1179	1.0903	1.0531	1.0255	1.0086	1.0001
0.294	1.1185	1.0906	1.0531	1.0255	1.0087	1
0.296	1.1191	1.0908	1.0532	1.0255	1.0087	0.99996
0.298	1.1196	1.091	1.0531	1.0255	1.0087	0.99989
0.3	1.1201	1.0911	1.0531	1.0255	1.0087	0.99981
0.302	1.1205	1.0913	1.053	1.0254	1.0087	0.99973
0.304	1.1209	1.0913	1.0529	1.0254	1.0087	0.99964
0.306	1.1212	1.0914	1.0529	1.0253	1.0087	0.99954
0.308	1.1215	1.0914	1.0533	1.0251	1.0086	0.99944
0.31	1.1217	1.0915	1.0536	1.025	1.0086	0.99933
0.312	1.1221	1.092	1.054	1.025	1.0086	0.99922
0.314	1.1227	1.0926	1.0543	1.0252	1.0085	0.99909
0.316	1.1234	1.0932	1.0546	1.0253	1.0084	0.99896
0.318	1.1241	1.0938	1.0549	1.0254	1.0083	0.99883
0.32	1.1248	1.0943	1.0551	1.0255	1.0082	0.99878
0.322	1.1255	1.0949	1.0553	1.0256	1.0081	0.99873
0.324	1.1262	1.0954	1.0555	1.0257	1.008	0.99867
0.326	1.1269	1.0959	1.0556	1.0257	1.0078	0.9986
0.328	1.1275	1.0964	1.0557	1.0258	1.0077	0.99853
0.33	1.1282	1.0968	1.0558	1.0258	1.0077	0.99845
0.332	1.1289	1.0971	1.0559	1.0257	1.0077	0.99837
0.334	1.1296	1.0975	1.0559	1.0257	1.0077	0.99828
0.336	1.1302	1.0978	1.0559	1.0257	1.0077	0.99818
0.338	1.1308	1.098	1.0558	1.0256	1.0077	0.99807
0.34	1.1313	1.0982	1.0557	1.0255	1.0077	0.99796
0.342	1.1317	1.0984	1.0556	1.0254	1.0076	0.99785
0.344	1.1321	1.0985	1.0555	1.0252	1.0076	0.99772
0.346	1.1325	1.0985	1.0556	1.0251	1.0075	0.99759
0.348	1.1328	1.0986	1.056	1.0251	1.0074	0.99745
0.35	1.133	1.0985	1.0563	1.0253	1.0073	0.9973
0.352	1.1332	1.0985	1.0566	1.0254	1.0072	0.99722
0.354	1.1333	1.0986	1.0568	1.0255	1.0071	0.99716
0.356	1.134	1.0992	1.0571	1.0255	1.0069	0.99709
0.358	1.1346	1.0997	1.0572	1.0256	1.0068	0.99701
0.36	1.1353	1.1003	1.0574	1.0256	1.0066	0.99692
0.362	1.1359	1.1008	1.0575	1.0256	1.0066	0.99683
0.364	1.1366	1.1013	1.0576	1.0256	1.0066	0.99673
0.366	1.1372	1.1018	1.0577	1.0255	1.0066	0.99663
0.368	1.1379	1.1022	1.0577	1.0255	1.0066	0.99652
0.37	1.1386	1.1026	1.0577	1.0254	1.0065	0.9964
0.372	1.1392	1.1029	1.0576	1.0253	1.0065	0.99627
0.374	1.1398	1.1032	1.0576	1.0252	1.0064	0.99613
0.376	1.1403	1.1034	1.0574	1.025	1.0063	0.99599
0.378	1.1407	1.1036	1.0573	1.0248	1.0062	0.99584
0.38	1.1411	1.1037	1.0572	1.0248	1.0061	0.99569
0.382	1.1414	1.1038	1.0575	1.0249	1.006	0.99559
0.384	1.1417	1.1038	1.0578	1.025	1.0059	0.99552
0.386	1.1419	1.1038	1.058	1.0251	1.0057	0.99543
0.388	1.1421	1.1037	1.0583	1.0251	1.0056	0.99534
0.39	1.1422	1.1036	1.0585	1.0252	1.0054	0.99525
0.392	1.1426	1.1039	1.0586	1.0252	1.0054	0.99514
0.394	1.1433	1.1044	1.0588	1.0252	1.0054	0.99503
0.396	1.1439	1.1049	1.0588	1.0251	1.0053	0.99491
0.398	1.1445	1.1055	1.0589	1.025	1.0053	0.99479
0.4	1.1451	1.1059	1.0589	1.0249	1.0052	0.99465
0.402	1.1458	1.1063	1.0589	1.0248	1.0052	0.99451
0.404	1.1464	1.1067	1.0588	1.0247	1.0051	0.99436
0.406	1.147	1.107	1.0587	1.0245	1.005	0.99421
0.408	1.1475	1.1073	1.0586	1.0243	1.0049	0.99404
0.41	1.148	1.1075	1.0584	1.0243	1.0047	0.99392
0.412	1.1484	1.1077	1.0583	1.0244	1.0046	0.99384
0.414	1.1487	1.1078	1.0586	1.0245	1.0045	0.99375
0.416	1.1489	1.1078	1.0588	1.0245	1.0043	0.99365
0.418	1.1491	1.1078	1.0591	1.0245	1.0041	0.99354
0.42	1.1493	1.1078	1.0593	1.0245	1.004	0.99343
0.422	1.1493	1.1077	1.0594	1.0245	1.004	0.99331
0.424	1.1496	1.1075	1.0595	1.0245	1.004	0.99318
0.426	1.1502	1.1078	1.0596	1.0244	1.0039	0.99304
0.428	1.1508	1.1084	1.0597	1.0243	1.0038	0.9929
0.43	1.1514	1.1089	1.0597	1.0242	1.0038	0.99274
0.432	1.152	1.1093	1.0596	1.024	1.0037	0.99258
0.434	1.1526	1.1097	1.0595	1.0238	1.0036	0.99241
0.436	1.1532	1.1101	1.0594	1.0236	1.0034	0.99225
0.438	1.1537	1.1104	1.0592	1.0236	1.0033	0.99215
0.44	1.1542	1.1106	1.059	1.0236	1.0031	0.99206
0.442	1.1545	1.1108	1.059	1.0237	1.003	0.99195
0.444	1.1548	1.1109	1.0592	1.0237	1.0028	0.99184
0.446	1.1551	1.111	1.0595	1.0237	1.0026	0.99172
0.448	1.1552	1.111	1.0597	1.0237	1.0026	0.99159
0.45	1.1553	1.111	1.0598	1.0237	1.0025	0.99146
0.452	1.1553	1.1109	1.06	1.0236	1.0025	0.99131
0.454	1.1556	1.1107	1.06	1.0235	1.0024	0.99116
0.456	1.1562	1.1107	1.0601	1.0234	1.0023	0.991
0.458	1.1568	1.1112	1.0601	1.0233	1.0022	0.99083
0.46	1.1573	1.1116	1.06	1.0231	1.0021	0.99065
0.462	1.1579	1.1121	1.0599	1.0229	1.002	0.99049
0.464	1.1585	1.1125	1.0598	1.0227	1.0018	0.99039
0.466	1.159	1.1128	1.0596	1.0227	1.0017	0.99028
0.468	1.1594	1.1131	1.0594	1.0228	1.0015	0.99016
0.47	1.1598	1.1133	1.0593	1.0228	1.0013	0.99004
0.472	1.1601	1.1134	1.0595	1.0228	1.0011	0.98991
0.474	1.1603	1.1135	1.0598	1.0228	1.0011	0.98978
0.476	1.1604	1.1135	1.0599	1.0227	1.001	0.98963
0.478	1.1605	1.1135	1.0601	1.0227	1.001	0.98947
0.48	1.1604	1.1134	1.0602	1.0226	1.0009	0.98931
0.482	1.1607	1.1133	1.0602	1.0224	1.0008	0.98914
0.484	1.1613	1.113	1.0602	1.0223	1.0007	0.98896
0.486	1.1618	1.1133	1.0602	1.0221	1.0005	0.98878
0.488	1.1624	1.1138	1.0601	1.0219	1.0004	0.98865
0.49	1.1629	1.1142	1.06	1.0217	1.0002	0.98854
0.492	1.1635	1.1146	1.0598	1.0217	1	0.98842
0.494	1.1639	1.1149	1.0596	1.0218	0.99984	0.98829
0.496	1.1642	1.1152	1.0593	1.0218	0.99964	0.98815
0.498	1.1645	1.1154	1.0595	1.0218	0.99957	0.98801
0.5	1.1647	1.1155	1.0597	1.0217	0.99951	0.98786
0.502	1.1648	1.1155	1.0599	1.0217	0.99943	0.9877
0.504	1.1649	1.1155	1.06	1.0216	0.99934	0.98753
0.506	1.1648	1.1155	1.0601	1.0214	0.99923	0.98735
0.508	1.165	1.1153	1.0601	1.0213	0.99911	0.98717
0.51	1.1655	1.1151	1.0601	1.0211	0.99897	0.98698
0.512	1.1661	1.1149	1.0601	1.0209	0.99882	0.98684
0.514	1.1666	1.1154	1.06	1.0206	0.99865	0.98672
0.516	1.1671	1.1159	1.0598	1.0206	0.99846	0.9866
0.518	1.1676	1.1162	1.0596	1.0207	0.99826	0.98646
0.52	1.168	1.1165	1.0594	1.0207	0.99806	0.98632
0.522	1.1683	1.1168	1.0592	1.0206	0.99798	0.98617
0.524	1.1685	1.117	1.0594	1.0206	0.99791	0.98601
0.526	1.1687	1.1171	1.0596	1.0205	0.99782	0.98584
0.528	1.1687	1.1172	1.0597	1.0204	0.99772	0.98567
0.53	1.1687	1.1172	1.0598	1.0203	0.99761	0.98548
0.532	1.1686	1.1171	1.0599	1.0201	0.99747	0.98529
0.534	1.169	1.1169	1.0599	1.0199	0.99733	0.9851
0.536	1.1696	1.1167	1.0598	1.0197	0.99716	0.98498
0.538	1.1701	1.1165	1.0597	1.0195	0.99698	0.98485
0.54	1.1706	1.1169	1.0596	1.0194	0.99678	0.98471
0.542	1.1711	1.1173	1.0594	1.0195	0.99657	0.98457
0.544	1.1714	1.1177	1.0591	1.0194	0.99639	0.98442
0.546	1.1717	1.118	1.0588	1.0194	0.99632	0.98426
0.548	1.1719	1.1182	1.059	1.0193	0.99624	0.98409
0.55	1.172	1.1183	1.0592	1.0193	0.99614	0.98391
0.552	1.1721	1.1184	1.0593	1.0191	0.99602	0.98372
0.554	1.172	1.1184	1.0594	1.019	0.99589	0.98352
0.556	1.1719	1.1184	1.0594	1.0188	0.99575	0.98332
0.558	1.1723	1.1182	1.0594	1.0186	0.99558	0.98318
0.56	1.1729	1.118	1.0594	1.0184	0.9954	0.98305
0.562	1.1734	1.1178	1.0593	1.0182	0.9952	0.98291
0.564	1.1738	1.1179	1.0591	1.0182	0.99498	0.98276
0.566	1.1742	1.1183	1.0589	1.0182	0.99477	0.9826
0.568	1.1746	1.1187	1.0586	1.0181	0.99469	0.98244
0.57	1.1748	1.1189	1.0584	1.0181	0.9946	0.98226
0.572	1.1749	1.1192	1.0586	1.018	0.9945	0.98208
0.574	1.175	1.1193	1.0587	1.0179	0.99438	0.98189
0.576	1.175	1.1194	1.0588	1.0177	0.99425	0.98169
0.578	1.1748	1.1194	1.0589	1.0176	0.99409	0.98148
0.58	1.175	1.1193	1.0589	1.0174	0.99393	0.98133
0.582	1.1755	1.1192	1.0588	1.0171	0.99374	0.98119
0.584	1.176	1.119	1.0588	1.0169	0.99353	0.98105
0.586	1.1764	1.1187	1.0586	1.0168	0.99332	0.9809
0.588	1.1768	1.1188	1.0584	1.0168	0.9931	0.98074
0.59	1.1772	1.1192	1.0582	1.0168	0.993	0.98056
0.592	1.1774	1.1195	1.0579	1.0168	0.99291	0.98038
0.594	1.1775	1.1198	1.0578	1.0167	0.9928	0.98019
0.596	1.1776	1.12	1.058	1.0165	0.99267	0.97999
0.598	1.1775	1.1201	1.0581	1.0164	0.99253	0.97979
0.6	1.1774	1.1201	1.0582	1.0162	0.99237	0.97958
0.602	1.1774	1.1201	1.0582	1.016	0.9922	0.97944
0.604	1.1779	1.12	1.0582	1.0157	0.992	0.97929
0.606	1.1784	1.1198	1.0581	1.0155	0.99179	0.97914
0.608	1.1788	1.1196	1.0579	1.0155	0.99157	0.97898
0.61	1.1792	1.1192	1.0578	1.0155	0.99135	0.97881
0.612	1.1795	1.1196	1.0575	1.0154	0.99126	0.97863
0.614	1.1797	1.1199	1.0572	1.0153	0.99116	0.97845
0.616	1.1798	1.1202	1.0571	1.0152	0.99104	0.97825
0.618	1.1798	1.1204	1.0572	1.0151	0.99091	0.97804
0.62	1.1797	1.1206	1.0573	1.0149	0.99075	0.97783
0.622	1.1795	1.1206	1.0574	1.0147	0.99058	0.97764
0.624	1.1797	1.1206	1.0574	1.0145	0.99039	0.9775
0.626	1.1802	1.1205	1.0574	1.0143	0.99019	0.97734
0.628	1.1807	1.1203	1.0573	1.014	0.98996	0.97718
0.63	1.1811	1.1201	1.0571	1.014	0.98974	0.97702
0.632	1.1814	1.1198	1.0569	1.014	0.98958	0.97684
0.634	1.1816	1.1199	1.0567	1.0139	0.98948	0.97665
0.636	1.1818	1.1203	1.0564	1.0139	0.98936	0.97645
0.638	1.1818	1.1206	1.0563	1.0137	0.98923	0.97624
0.64	1.1817	1.1208	1.0564	1.0136	0.98908	0.97603
0.642	1.1816	1.1209	1.0565	1.0134	0.98891	0.97582
0.644	1.1815	1.1209	1.0565	1.0132	0.98873	0.97566
0.646	1.1819	1.1209	1.0565	1.0129	0.98852	0.97551
0.648	1.1823	1.1208	1.0565	1.0127	0.9883	0.97535
0.65	1.1828	1.1206	1.0564	1.0126	0.98807	0.97518
0.652	1.1831	1.1204	1.0562	1.0125	0.98786	0.975
0.654	1.1833	1.12	1.056	1.0125	0.98776	0.97481
0.656	1.1835	1.1202	1.0557	1.0124	0.98764	0.97461
0.658	1.1835	1.1205	1.0554	1.0123	0.98751	0.9744
0.66	1.1835	1.1208	1.0554	1.0122	0.98736	0.97418
0.662	1.1833	1.121	1.0555	1.012	0.98719	0.97396
0.664	1.183	1.1211	1.0556	1.0118	0.987	0.9738
0.666	1.1835	1.1211	1.0556	1.0115	0.9868	0.97364
0.668	1.1839	1.121	1.0555	1.0113	0.98658	0.97348
0.67	1.1843	1.1209	1.0555	1.0111	0.98634	0.9733
0.672	1.1846	1.1207	1.0553	1.011	0.98611	0.97312
0.674	1.1849	1.1204	1.0551	1.011	0.986	0.97293
0.676	1.185	1.12	1.0548	1.0109	0.98588	0.97272
0.678	1.185	1.1204	1.0545	1.0108	0.98574	0.97251
0.68	1.1849	1.1207	1.0543	1.0107	0.98559	0.97229
0.682	1.1848	1.1209	1.0544	1.0105	0.98542	0.97207
0.684	1.1845	1.121	1.0545	1.0103	0.98523	0.9719
0.686	1.1849	1.1211	1.0545	1.01	0.98503	0.97174
0.688	1.1853	1.1211	1.0545	1.0098	0.9848	0.97157
0.69	1.1857	1.121	1.0544	1.0095	0.98456	0.97139
0.692	1.186	1.1208	1.0543	1.0095	0.98432	0.9712
0.694	1.1862	1.1205	1.0541	1.0094	0.98421	0.97101
0.696	1.1863	1.1202	1.0539	1.0094	0.98408	0.9708
0.698	1.1863	1.1202	1.0535	1.0092	0.98394	0.97058
0.7	1.1862	1.1205	1.0532	1.0091	0.98378	0.97036
0.702	1.1859	1.1207	1.0533	1.0089	0.98361	0.97014
0.704	1.1858	1.1209	1.0534	1.0087	0.98341	0.96997
0.706	1.1862	1.1209	1.0534	1.0085	0.9832	0.9698
0.708	1.1866	1.1209	1.0534	1.0082	0.98297	0.96963
0.71	1.187	1.1208	1.0533	1.0079	0.98273	0.96944
0.712	1.1872	1.1207	1.0532	1.0079	0.98249	0.96925
0.714	1.1874	1.1204	1.053	1.0078	0.98238	0.96905
0.716	1.1874	1.1201	1.0528	1.0078	0.98225	0.96884
0.718	1.1873	1.1199	1.0524	1.0076	0.9821	0.96861
0.72	1.1871	1.1202	1.0521	1.0075	0.98194	0.96839
0.722	1.1869	1.1205	1.0522	1.0073	0.98175	0.96817
0.724	1.1871	1.1206	1.0523	1.0071	0.98155	0.968
0.726	1.1875	1.1207	1.0523	1.0068	0.98133	0.96783
0.728	1.1878	1.1207	1.0523	1.0065	0.98109	0.96765
0.73	1.1881	1.1206	1.0522	1.0063	0.98085	0.96746
0.732	1.1883	1.1204	1.052	1.0063	0.98064	0.96726
0.734	1.1883	1.1201	1.0518	1.0062	0.98052	0.96705
0.736	1.1883	1.1198	1.0516	1.0061	0.98038	0.96683
0.738	1.1881	1.1196	1.0512	1.006	0.98022	0.96661
0.74	1.1879	1.1199	1.0509	1.0058	0.98005	0.96638
0.742	1.1878	1.1201	1.051	1.0056	0.97985	0.96618
0.744	1.1882	1.1203	1.0511	1.0054	0.97964	0.96601
0.746	1.1885	1.1203	1.0511	1.0051	0.97941	0.96583
0.748	1.1888	1.1203	1.051	1.0048	0.97916	0.96565
0.75	1.189	1.1202	1.0509	1.0047	0.97892	0.96545
0.752	1.1891	1.12	1.0507	1.0046	0.97876	0.96524
0.754	1.189	1.1197	1.0505	1.0045	0.97863	0.96503
0.756	1.1889	1.1193	1.0502	1.0044	0.97848	0.9648
0.758	1.1887	1.1192	1.0499	1.0043	0.97831	0.96457
0.76	1.1884	1.1195	1.0497	1.0041	0.97812	0.96434
0.762	1.1888	1.1197	1.0498	1.0039	0.97792	0.96416
0.764	1.1891	1.1198	1.0498	1.0036	0.97769	0.96399
0.766	1.1894	1.1198	1.0498	1.0033	0.97744	0.9638
0.768	1.1896	1.1198	1.0497	1.003	0.9772	0.96361
0.77	1.1897	1.1196	1.0496	1.003	0.97697	0.9634
0.772	1.1897	1.1194	1.0494	1.0029	0.97684	0.96318
0.774	1.1895	1.1191	1.0491	1.0028	0.9767	0.96296
0.776	1.1893	1.1187	1.0488	1.0027	0.97653	0.96273
0.778	1.189	1.1188	1.0485	1.0025	0.97635	0.96249
0.78	1.1893	1.119	1.0484	1.0023	0.97615	0.9623
0.782	1.1897	1.1192	1.0485	1.0021	0.97593	0.96212
0.784	1.1899	1.1193	1.0485	1.0018	0.97568	0.96193
0.786	1.1901	1.1193	1.0484	1.0015	0.97543	0.96174
0.788	1.1902	1.1192	1.0483	1.0013	0.97518	0.96153
0.79	1.1901	1.119	1.0482	1.0013	0.97504	0.96132
0.792	1.19	1.1187	1.0479	1.0012	0.97489	0.96109
0.794	1.1897	1.1183	1.0477	1.001	0.97473	0.96086
0.796	1.1894	1.118	1.0473	1.0009	0.97455	0.96062
0.798	1.1898	1.1183	1.047	1.0007	0.97435	0.96041
0.8	1.1901	1.1185	1.0471	1.0004	0.97413	0.96023
0.802	1.1903	1.1186	1.0471	1.0002	0.97389	0.96004
0.804	1.1905	1.1186	1.0471	0.99989	0.97364	0.95985
0.806	1.1905	1.1185	1.047	0.99963	0.97339	0.95964
0.808	1.1904	1.1184	1.0469	0.99957	0.97321	0.95943
0.81	1.1902	1.1181	1.0467	0.99948	0.97306	0.9592
0.812	1.19	1.1178	1.0464	0.99936	0.9729	0.95897
0.814	1.1898	1.1174	1.0461	0.9992	0.97273	0.95873
0.816	1.1901	1.1175	1.0457	0.99901	0.97253	0.95849
0.818	1.1904	1.1177	1.0457	0.99879	0.97231	0.95832
0.82	1.1906	1.1178	1.0457	0.99852	0.97207	0.95813
0.822	1.1907	1.1179	1.0457	0.99823	0.97182	0.95793
0.824	1.1907	1.1178	1.0456	0.99795	0.97156	0.95773
0.826	1.1906	1.1177	1.0455	0.99786	0.97135	0.95751
0.828	1.1904	1.1175	1.0453	0.99778	0.97121	0.95728
0.83	1.19	1.1172	1.0451	0.99766	0.97105	0.95705
0.832	1.1901	1.1168	1.0447	0.9975	0.97087	0.95681
0.834	1.1904	1.1166	1.0444	0.99732	0.97067	0.95657
0.836	1.1907	1.1169	1.0442	0.99709	0.97045	0.95639
0.838	1.1908	1.117	1.0443	0.99683	0.97021	0.9562
0.84	1.1909	1.117	1.0443	0.99654	0.96996	0.956
0.842	1.1908	1.117	1.0442	0.99625	0.9697	0.95579
0.844	1.1906	1.1169	1.0441	0.99612	0.96948	0.95557
0.846	1.1904	1.1167	1.0439	0.99603	0.96934	0.95534
0.848	1.19	1.1164	1.0437	0.99592	0.96917	0.9551
0.85	1.1903	1.116	1.0433	0.99576	0.96899	0.95486
0.852	1.1906	1.1157	1.043	0.99558	0.96879	0.95462
0.854	1.1908	1.116	1.0427	0.99535	0.96857	0.95444
0.856	1.1909	1.1161	1.0428	0.99509	0.96833	0.95424
0.858	1.1909	1.1162	1.0428	0.9948	0.96807	0.95404
0.86	1.1907	1.1161	1.0427	0.99451	0.96782	0.95383
0.862	1.1905	1.116	1.0426	0.99436	0.96759	0.95361
0.864	1.1901	1.1158	1.0424	0.99427	0.96744	0.95338
0.866	1.1901	1.1155	1.0422	0.99415	0.96728	0.95314
0.868	1.1904	1.1151	1.0419	0.994	0.96709	0.9529
0.87	1.1906	1.1148	1.0415	0.99381	0.96689	0.95266
0.872	1.1908	1.115	1.0412	0.99358	0.96666	0.95247
0.874	1.1908	1.1151	1.0413	0.99331	0.96642	0.95227
0.876	1.1907	1.1152	1.0413	0.99302	0.96616	0.95207
0.878	1.1905	1.1152	1.0412	0.99273	0.9659	0.95186
0.88	1.1902	1.115	1.0411	0.99258	0.96568	0.95163
0.882	1.1898	1.1148	1.0409	0.99249	0.96553	0.9514
0.884	1.1901	1.1145	1.0407	0.99236	0.96536	0.95116
0.886	1.1904	1.1141	1.0403	0.9922	0.96517	0.95091
0.888	1.1906	1.1138	1.04	0.992	0.96496	0.95067
0.89	1.1906	1.114	1.0397	0.99177	0.96473	0.95048
0.892	1.1906	1.1141	1.0397	0.9915	0.96448	0.95029
0.894	1.1904	1.1142	1.0397	0.9912	0.96422	0.95008
0.896	1.1901	1.1141	1.0397	0.99091	0.96396	0.94986
0.898	1.1897	1.114	1.0395	0.99078	0.96375	0.94964
0.9	1.1898	1.1138	1.0393	0.99068	0.9636	0.9494
0.902	1.1901	1.1135	1.0391	0.99054	0.96342	0.94915
0.904	1.1903	1.1131	1.0388	0.99038	0.96323	0.9489
0.906	1.1904	1.1128	1.0384	0.99017	0.96301	0.94868
0.908	1.1903	1.113	1.0382	0.98993	0.96278	0.94849
0.91	1.1902	1.1131	1.0382	0.98965	0.96253	0.94828
0.912	1.1899	1.1131	1.0382	0.98936	0.96226	0.94807
0.914	1.1895	1.1131	1.0381	0.98906	0.962	0.94785
0.916	1.1894	1.1129	1.0379	0.98895	0.96181	0.94762
0.918	1.1897	1.1127	1.0377	0.98884	0.96164	0.94738
0.92	1.1899	1.1123	1.0375	0.9887	0.96146	0.94713
0.922	1.19	1.1119	1.0371	0.98852	0.96126	0.94688
0.924	1.19	1.1117	1.0368	0.98831	0.96104	0.94666
0.926	1.1898	1.1119	1.0366	0.98806	0.9608	0.94647
0.928	1.1896	1.112	1.0366	0.98777	0.96054	0.94626
0.93	1.1892	1.112	1.0365	0.98747	0.96027	0.94604
0.932	1.189	1.1119	1.0364	0.98719	0.96001	0.94582
0.934	1.1893	1.1117	1.0363	0.9871	0.95984	0.94558
0.936	1.1895	1.1114	1.0361	0.98698	0.95967	0.94534
0.938	1.1896	1.1111	1.0358	0.98682	0.95948	0.94509
0.94	1.1896	1.1106	1.0354	0.98664	0.95927	0.94484
0.942	1.1894	1.1106	1.0351	0.98641	0.95904	0.94463
0.944	1.1892	1.1108	1.035	0.98614	0.95879	0.94443
0.946	1.1888	1.1108	1.0349	0.98585	0.95853	0.94422
0.948	1.1885	1.1108	1.0349	0.98555	0.95826	0.944
0.95	1.1888	1.1107	1.0348	0.98533	0.95802	0.94377
0.952	1.189	1.1104	1.0346	0.98523	0.95786	0.94353
0.954	1.1891	1.1101	1.0343	0.9851	0.95768	0.94328
0.956	1.1891	1.1097	1.034	0.98493	0.95748	0.94303
0.958	1.1889	1.1093	1.0337	0.98472	0.95727	0.94279
0.96	1.1887	1.1095	1.0333	0.98448	0.95703	0.94259
0.962	1.1883	1.1096	1.0333	0.9842	0.95677	0.94238
0.964	1.1879	1.1096	1.0333	0.9839	0.9565	0.94217
0.966	1.1882	1.1095	1.0332	0.98359	0.95623	0.94194
0.968	1.1884	1.1093	1.0331	0.98346	0.95603	0.9417
0.97	1.1885	1.1091	1.0328	0.98334	0.95586	0.94146
0.972	1.1885	1.1087	1.0326	0.98319	0.95567	0.9412
0.974	1.1883	1.1083	1.0322	0.98301	0.95546	0.94095
0.976	1.1881	1.1081	1.0319	0.98279	0.95524	0.94073
0.978	1.1877	1.1083	1.0316	0.98253	0.95499	0.94053
0.98	1.1873	1.1083	1.0316	0.98224	0.95472	0.94032
0.982	1.1876	1.1083	1.0316	0.98193	0.95445	0.9401
0.984	1.1878	1.1082	1.0315	0.98165	0.95418	0.93986
0.986	1.1879	1.1079	1.0313	0.98155	0.95402	0.93962
0.988	1.1878	1.1076	1.0311	0.98141	0.95384	0.93937
0.99	1.1877	1.1072	1.0308	0.98125	0.95364	0.93911
0.992	1.1874	1.1068	1.0304	0.98105	0.95342	0.93886
0.994	1.187	1.1069	1.03	0.98081	0.95318	0.93866
0.996	1.1867	1.107	1.0299	0.98053	0.95292	0.93845
0.998	1.1869	1.107	1.0299	0.98023	0.95265	0.93824
1	1.1871	1.1069	1.0298	0.97992	0.95238	0.93801
1.002	1.1871	1.1067	1.0297	0.97974	0.95216	0.93777
1.004	1.1871	1.1065	1.0295	0.97962	0.95199	0.93752
1.006	1.1869	1.1061	1.0292	0.97947	0.9518	0.93726
1.008	1.1866	1.1056	1.0289	0.97928	0.95159	0.93701
1.01	1.1862	1.1055	1.0285	0.97906	0.95136	0.93678
1.012	1.186	1.1056	1.0282	0.9788	0.95111	0.93658
1.014	1.1862	1.1057	1.0282	0.97851	0.95084	0.93636
1.016	1.1863	1.1056	1.0282	0.9782	0.95057	0.93614
1.018	1.1864	1.1055	1.0281	0.9779	0.9503	0.9359
1.02	1.1863	1.1052	1.0279	0.9778	0.95013	0.93566
1.022	1.1861	1.1049	1.0276	0.97766	0.94994	0.9354
1.024	1.1858	1.1045	1.0273	0.97749	0.94974	0.93515
1.026	1.1854	1.1041	1.027	0.97728	0.94952	0.9349
1.028	1.1852	1.1042	1.0266	0.97704	0.94927	0.93469
1.03	1.1854	1.1043	1.0265	0.97676	0.94901	0.93448
1.032	1.1855	1.1042	1.0265	0.97645	0.94874	0.93426
1.034	1.1855	1.1041	1.0264	0.97614	0.94846	0.93403
1.036	1.1854	1.1039	1.0262	0.97596	0.94825	0.93378
1.038	1.1852	1.1036	1.026	0.97584	0.94807	0.93353
1.04	1.1849	1.1032	1.0257	0.97568	0.94787	0.93327
1.042	1.1844	1.1027	1.0254	0.97549	0.94766	0.93302
1.044	1.1844	1.1027	1.025	0.97526	0.94742	0.93279
1.046	1.1846	1.1028	1.0247	0.97499	0.94717	0.93258
1.048	1.1847	1.1028	1.0247	0.97469	0.9469	0.93236
1.05	1.1846	1.1027	1.0247	0.97439	0.94662	0.93214
1.052	1.1845	1.1025	1.0245	0.9741	0.94636	0.9319
1.054	1.1842	1.1023	1.0243	0.97399	0.94619	0.93164
1.056	1.1839	1.1019	1.0241	0.97384	0.946	0.93139
1.058	1.1834	1.1014	1.0238	0.97366	0.94579	0.93113
1.06	1.1835	1.1012	1.0234	0.97345	0.94556	0.93089
1.062	1.1837	1.1013	1.023	0.97319	0.94531	0.93068
1.064	1.1837	1.1014	1.023	0.9729	0.94504	0.93046
1.066	1.1837	1.1013	1.0229	0.97259	0.94476	0.93024
1.068	1.1835	1.1011	1.0228	0.97228	0.94449	0.93
1.07	1.1832	1.1009	1.0226	0.97213	0.94429	0.92975
1.072	1.1828	1.1005	1.0224	0.97199	0.9441	0.92949
1.074	1.1824	1.1001	1.0221	0.97182	0.9439	0.92924
1.076	1.1826	1.0997	1.0217	0.97162	0.94368	0.92898
1.078	1.1827	1.0998	1.0214	0.97138	0.94343	0.92877
1.08	1.1827	1.0999	1.0212	0.97109	0.94317	0.92855
1.082	1.1826	1.0998	1.0211	0.97079	0.94289	0.92833
1.084	1.1824	1.0997	1.021	0.97048	0.94261	0.92809
1.086	1.182	1.0994	1.0209	0.97025	0.94238	0.92785
1.088	1.1816	1.0991	1.0207	0.97013	0.9422	0.92759
1.09	1.1814	1.0987	1.0204	0.96997	0.942	0.92733
1.092	1.1816	1.0982	1.0201	0.96977	0.94178	0.92707
1.094	1.1817	1.0983	1.0197	0.96954	0.94155	0.92684
1.096	1.1816	1.0983	1.0194	0.96927	0.94129	0.92663
1.098	1.1815	1.0983	1.0194	0.96897	0.94101	0.92641
1.1	1.1812	1.0982	1.0193	0.96865	0.94073	0.92617
1.102	1.1808	1.0979	1.0191	0.96836	0.94046	0.92593
1.104	1.1803	1.0976	1.0189	0.96824	0.94029	0.92568
1.106	1.1804	1.0972	1.0187	0.96809	0.94009	0.92542
1.108	1.1806	1.0967	1.0184	0.9679	0.93988	0.92516
1.11	1.1806	1.0967	1.018	0.96768	0.93964	0.92491
1.112	1.1805	1.0968	1.0176	0.96742	0.93939	0.9247
1.114	1.1803	1.0967	1.0175	0.96712	0.93912	0.92448
1.116	1.18	1.0966	1.0175	0.96681	0.93884	0.92425
1.118	1.1795	1.0964	1.0173	0.96649	0.93856	0.92401
1.12	1.1792	1.0961	1.0172	0.96635	0.93836	0.92375
1.122	1.1794	1.0957	1.0169	0.9662	0.93817	0.92349
1.124	1.1794	1.0952	1.0166	0.96602	0.93796	0.92323
1.126	1.1794	1.0951	1.0162	0.9658	0.93773	0.92297
1.128	1.1793	1.0952	1.0159	0.96555	0.93748	0.92276
1.13	1.179	1.0951	1.0157	0.96526	0.93721	0.92254
1.132	1.1786	1.095	1.0156	0.96495	0.93693	0.92231
1.134	1.1781	1.0948	1.0155	0.96463	0.93665	0.92207
1.136	1.1781	1.0945	1.0154	0.96444	0.93643	0.92182
1.138	1.1782	1.0941	1.0151	0.9643	0.93624	0.92156
1.14	1.1783	1.0936	1.0148	0.96413	0.93603	0.9213
1.142	1.1782	1.0935	1.0145	0.96392	0.93581	0.92104
1.144	1.178	1.0936	1.0141	0.96367	0.93556	0.92082
1.146	1.1777	1.0935	1.0139	0.96339	0.93529	0.9206
1.148	1.1772	1.0934	1.0138	0.96308	0.93501	0.92037
1.15	1.1768	1.0932	1.0137	0.96277	0.93473	0.92013
1.152	1.177	1.0929	1.0135	0.96252	0.93449	0.91988
1.154	1.177	1.0925	1.0133	0.96238	0.9343	0.91963
1.156	1.177	1.092	1.013	0.96221	0.9341	0.91936
1.158	1.1769	1.0918	1.0127	0.96201	0.93388	0.9191
1.16	1.1766	1.0919	1.0123	0.96177	0.93363	0.91887
1.162	1.1762	1.0919	1.012	0.9615	0.93337	0.91865
1.164	1.1757	1.0918	1.012	0.96119	0.93309	0.91842
1.166	1.1756	1.0916	1.0119	0.96088	0.93281	0.91819
1.168	1.1758	1.0913	1.0117	0.96059	0.93254	0.91794
1.17	1.1758	1.0909	1.0115	0.96046	0.93236	0.91768
1.172	1.1757	1.0904	1.0112	0.96029	0.93215	0.91742
1.174	1.1755	1.0902	1.0109	0.96009	0.93193	0.91715
1.176	1.1751	1.0902	1.0105	0.95986	0.93169	0.91691
1.178	1.1747	1.0902	1.0101	0.95959	0.93143	0.91669
1.18	1.1742	1.0901	1.0101	0.95929	0.93116	0.91647
1.182	1.1744	1.0899	1.01	0.95897	0.93088	0.91623
1.184	1.1745	1.0896	1.0098	0.95865	0.9306	0.91598
1.186	1.1744	1.0892	1.0096	0.95852	0.9304	0.91573
1.188	1.1743	1.0887	1.0094	0.95836	0.9302	0.91546
1.19	1.174	1.0885	1.009	0.95817	0.92998	0.9152
1.192	1.1736	1.0885	1.0086	0.95794	0.92974	0.91495
1.194	1.1731	1.0885	1.0083	0.95767	0.92949	0.91473
1.196	1.173	1.0884	1.0082	0.95737	0.92921	0.91451
1.198	1.1731	1.0882	1.0081	0.95705	0.92893	0.91427
1.2	1.1731	1.0879	1.008	0.95674	0.92865	0.91403
1.202	1.173	1.0875	1.0078	0.95657	0.92844	0.91377
1.204	1.1728	1.087	1.0075	0.95642	0.92824	0.91351
1.206	1.1724	1.0868	1.0071	0.95623	0.92802	0.91324
1.208	1.172	1.0868	1.0068	0.956	0.92779	0.91298
1.21	1.1715	1.0868	1.0064	0.95574	0.92753	0.91276
1.212	1.1717	1.0866	1.0063	0.95544	0.92726	0.91254
1.214	1.1717	1.0864	1.0062	0.95512	0.92698	0.91231
1.216	1.1717	1.0861	1.0061	0.95481	0.9267	0.91206
1.218	1.1715	1.0857	1.0059	0.95462	0.92647	0.91181
1.22	1.1712	1.0852	1.0056	0.95447	0.92628	0.91154
1.222	1.1708	1.085	1.0053	0.95428	0.92606	0.91128
1.224	1.1703	1.0851	1.0049	0.95406	0.92583	0.91101
1.226	1.1702	1.085	1.0045	0.9538	0.92557	0.91079
1.228	1.1703	1.0849	1.0044	0.9535	0.9253	0.91057
1.23	1.1703	1.0847	1.0043	0.95318	0.92502	0.91033
1.232	1.1701	1.0843	1.0042	0.95287	0.92473	0.91009
1.234	1.1699	1.0839	1.004	0.95266	0.9245	0.90983
1.236	1.1695	1.0834	1.0037	0.95251	0.9243	0.90957
1.238	1.1691	1.0833	1.0034	0.95232	0.92409	0.90931
1.24	1.1687	1.0833	1.003	0.9521	0.92386	0.90904
1.242	1.1688	1.0832	1.0026	0.95185	0.9236	0.90881
1.244	1.1689	1.0831	1.0025	0.95155	0.92333	0.90859
1.246	1.1688	1.0829	1.0024	0.95123	0.92305	0.90836
1.248	1.1686	1.0825	1.0022	0.95092	0.92277	0.90811
1.25	1.1682	1.0821	1.002	0.95069	0.92252	0.90786
1.252	1.1678	1.0816	1.0018	0.95054	0.92233	0.9076
1.254	1.1672	1.0815	1.0014	0.95036	0.92211	0.90733
1.256	1.1673	1.0815	1.0011	0.95014	0.92188	0.90707
1.258	1.1674	1.0814	1.0007	0.94988	0.92163	0.90683
1.26	1.1673	1.0813	1.0005	0.94959	0.92136	0.90661
1.262	1.1671	1.081	1.0004	0.94927	0.92107	0.90637
1.264	1.1669	1.0807	1.0003	0.94896	0.92079	0.90613
1.266	1.1665	1.0802	1.0001	0.94871	0.92054	0.90588
1.268	1.166	1.0797	0.99983	0.94856	0.92034	0.90562
1.27	1.1658	1.0797	0.9995	0.94838	0.92013	0.90535
1.272	1.1658	1.0797	0.99913	0.94816	0.9199	0.90508
1.274	1.1658	1.0796	0.99874	0.94791	0.91965	0.90484
1.276	1.1657	1.0794	0.99857	0.94762	0.91938	0.90462
1.278	1.1655	1.0792	0.99848	0.9473	0.91909	0.90439
1.28	1.1651	1.0788	0.99834	0.94698	0.91881	0.90415
1.282	1.1646	1.0784	0.99814	0.94673	0.91855	0.90389
1.284	1.1642	1.0779	0.99788	0.94658	0.91835	0.90363
1.286	1.1643	1.0779	0.99755	0.94639	0.91814	0.90336
1.288	1.1643	1.0779	0.99718	0.94618	0.91791	0.9031
1.29	1.1642	1.0778	0.99679	0.94593	0.91766	0.90285
1.292	1.164	1.0776	0.99661	0.94564	0.91739	0.90263
1.294	1.1637	1.0773	0.99652	0.94532	0.91711	0.9024
1.296	1.1632	1.0769	0.99638	0.945	0.91682	0.90216
1.298	1.1627	1.0765	0.99617	0.94473	0.91656	0.9019
1.3	1.1627	1.076	0.99591	0.94458	0.91636	0.90164
1.302	1.1627	1.076	0.99558	0.9444	0.91615	0.90138
1.304	1.1627	1.076	0.99521	0.94419	0.91592	0.90111
1.306	1.1625	1.0759	0.99482	0.94393	0.91567	0.90086
1.308	1.1622	1.0757	0.99464	0.94364	0.9154	0.90064
1.31	1.1618	1.0754	0.99455	0.94333	0.91512	0.90041
1.312	1.1613	1.075	0.9944	0.94301	0.91483	0.90016
1.314	1.161	1.0745	0.99419	0.94273	0.91456	0.89991
1.316	1.1611	1.0741	0.99393	0.94258	0.91436	0.89965
1.318	1.1611	1.0742	0.9936	0.9424	0.91415	0.89938
1.32	1.1609	1.0741	0.99322	0.94219	0.91392	0.89912
1.322	1.1607	1.074	0.99284	0.94194	0.91367	0.89887
1.324	1.1603	1.0738	0.99265	0.94165	0.9134	0.89864
1.326	1.1599	1.0734	0.99256	0.94133	0.91312	0.89841
1.328	1.1593	1.073	0.99241	0.94101	0.91284	0.89817
1.33	1.1594	1.0725	0.9922	0.94073	0.91255	0.89791
1.332	1.1595	1.0722	0.99194	0.94058	0.91236	0.89765
1.334	1.1593	1.0723	0.9916	0.9404	0.91215	0.89739
1.336	1.1591	1.0722	0.99123	0.94018	0.91192	0.89712
1.338	1.1588	1.072	0.99084	0.93993	0.91167	0.89687
1.34	1.1584	1.0718	0.99066	0.93964	0.9114	0.89664
1.342	1.1578	1.0715	0.99057	0.93933	0.91112	0.89641
1.344	1.1578	1.071	0.99041	0.93901	0.91083	0.89617
1.346	1.1578	1.0706	0.9902	0.93872	0.91055	0.89592
1.348	1.1577	1.0704	0.98993	0.93857	0.91035	0.89565
1.35	1.1575	1.0704	0.98959	0.93839	0.91014	0.89539
1.352	1.1572	1.0703	0.98921	0.93817	0.90991	0.89512
1.354	1.1568	1.0701	0.98883	0.93792	0.90966	0.89486
1.356	1.1563	1.0698	0.98866	0.93763	0.90939	0.89464
1.358	1.156	1.0695	0.98856	0.93731	0.90911	0.89441
1.36	1.1561	1.069	0.98841	0.937	0.90883	0.89417
1.362	1.1561	1.0685	0.98819	0.93671	0.90854	0.89391
1.364	1.1559	1.0684	0.98791	0.93655	0.90834	0.89365
1.366	1.1556	1.0684	0.98757	0.93637	0.90813	0.89338
1.368	1.1553	1.0683	0.98719	0.93615	0.9079	0.89312
1.37	1.1548	1.0681	0.9868	0.9359	0.90765	0.89286
1.372	1.1543	1.0678	0.98665	0.93561	0.90738	0.89264
1.374	1.1544	1.0675	0.98655	0.93529	0.9071	0.8924
1.376	1.1544	1.067	0.98639	0.93498	0.90682	0.89216
1.378	1.1542	1.0665	0.98617	0.93468	0.90653	0.89191
1.38	1.154	1.0665	0.98588	0.93453	0.90633	0.89165
1.382	1.1537	1.0665	0.98554	0.93435	0.90612	0.89138
1.384	1.1532	1.0664	0.98515	0.93413	0.90589	0.89111
1.386	1.1526	1.0661	0.98477	0.93387	0.90564	0.89085
1.388	1.1526	1.0658	0.98464	0.93358	0.90537	0.89063
1.39	1.1526	1.0654	0.98453	0.93327	0.90509	0.8904
1.392	1.1525	1.065	0.98436	0.93295	0.9048	0.89015
1.394	1.1523	1.0645	0.98413	0.93266	0.90452	0.8899
1.396	1.152	1.0646	0.98384	0.93251	0.90431	0.88964
1.398	1.1516	1.0645	0.98349	0.93232	0.9041	0.88937
1.4	1.151	1.0643	0.98311	0.9321	0.90387	0.88911
1.402	1.1508	1.0641	0.98272	0.93184	0.90362	0.88884
1.404	1.1509	1.0638	0.98261	0.93155	0.90335	0.88862
1.406	1.1508	1.0634	0.98249	0.93124	0.90307	0.88839
1.408	1.1506	1.0629	0.98232	0.93092	0.90279	0.88814
1.41	1.1503	1.0626	0.98209	0.93063	0.9025	0.88789
1.412	1.1499	1.0626	0.9818	0.93047	0.9023	0.88763
1.414	1.1494	1.0625	0.98144	0.93029	0.90208	0.88736
1.416	1.149	1.0623	0.98105	0.93006	0.90185	0.8871
1.418	1.1491	1.0621	0.98067	0.92981	0.9016	0.88683
1.42	1.149	1.0617	0.98057	0.92952	0.90133	0.88661
1.422	1.1489	1.0613	0.98045	0.9292	0.90105	0.88638
1.424	1.1486	1.0608	0.98027	0.92888	0.90077	0.88613
1.426	1.1483	1.0606	0.98003	0.9286	0.90048	0.88588
1.428	1.1478	1.0606	0.97973	0.92844	0.90027	0.88562
1.43	1.1472	1.0605	0.97938	0.92825	0.90006	0.88535
1.432	1.1472	1.0603	0.97899	0.92803	0.89983	0.88509
1.434	1.1472	1.06	0.9786	0.92777	0.89958	0.88482
1.436	1.1471	1.0596	0.97852	0.92747	0.89931	0.8846
1.438	1.1469	1.0592	0.97839	0.92716	0.89903	0.88436
1.44	1.1465	1.0587	0.97821	0.92684	0.89874	0.88412
1.442	1.1461	1.0586	0.97796	0.92656	0.89846	0.88387
1.444	1.1455	1.0586	0.97766	0.9264	0.89825	0.88361
1.446	1.1454	1.0585	0.9773	0.92621	0.89804	0.88334
1.448	1.1454	1.0582	0.97691	0.92598	0.89781	0.88307
1.45	1.1453	1.0579	0.97655	0.92572	0.89756	0.88281
1.452	1.1451	1.0575	0.97647	0.92543	0.89729	0.88258
1.454	1.1448	1.057	0.97633	0.92511	0.897	0.88235
1.456	1.1444	1.0566	0.97614	0.92479	0.89672	0.88211
1.458	1.1439	1.0566	0.97589	0.92452	0.89643	0.88186
1.46	1.1435	1.0565	0.97558	0.92435	0.89622	0.88159
1.462	1.1435	1.0564	0.97521	0.92416	0.89601	0.88133
1.464	1.1435	1.0561	0.97483	0.92394	0.89578	0.88106
1.466	1.1433	1.0558	0.97449	0.92368	0.89553	0.88079
1.468	1.143	1.0554	0.9744	0.92338	0.89526	0.88057
1.47	1.1426	1.0549	0.97426	0.92306	0.89498	0.88034
1.472	1.1421	1.0546	0.97406	0.92274	0.89469	0.88009
1.474	1.1416	1.0546	0.97381	0.92247	0.89441	0.87984
1.476	1.1417	1.0545	0.97349	0.92231	0.8942	0.87958
1.478	1.1416	1.0543	0.97312	0.92211	0.89398	0.87931
1.48	1.1415	1.054	0.97274	0.92189	0.89375	0.87904
1.482	1.1412	1.0537	0.97243	0.92162	0.8935	0.87878
1.484	1.1409	1.0532	0.97233	0.92133	0.89323	0.87855
1.486	1.1404	1.0527	0.97218	0.92101	0.89295	0.87832
1.488	1.1398	1.0526	0.97198	0.92069	0.89266	0.87808
1.49	1.1397	1.0525	0.97171	0.92042	0.89238	0.87783
1.492	1.1397	1.0524	0.97139	0.92026	0.89217	0.87756
1.494	1.1396	1.0522	0.97102	0.92006	0.89195	0.8773
1.496	1.1394	1.0519	0.97064	0.91983	0.89172	0.87703
1.498	1.1391	1.0515	0.97036	0.91957	0.89147	0.87676
1.5	1.1386	1.0511	0.97025	0.91927	0.8912	0.87654
1.502	1.1381	1.0506	0.9701	0.91895	0.89092	0.8763
1.504	1.1378	1.0505	0.96989	0.91863	0.89063	0.87606
1.506	1.1378	1.0505	0.96962	0.91837	0.89035	0.87581
1.508	1.1377	1.0503	0.96929	0.9182	0.89014	0.87555
1.51	1.1375	1.0501	0.96891	0.918	0.88992	0.87528
1.512	1.1372	1.0498	0.96853	0.91777	0.88969	0.87501
1.514	1.1368	1.0494	0.96828	0.91751	0.88944	0.87475
1.516	1.1363	1.0489	0.96817	0.91721	0.88917	0.87452
1.518	1.1358	1.0484	0.96801	0.91689	0.88888	0.87429
1.52	1.1359	1.0484	0.96779	0.91657	0.8886	0.87405
1.522	1.1358	1.0484	0.96751	0.91631	0.88832	0.87379
1.524	1.1357	1.0482	0.96718	0.91614	0.8881	0.87353
1.526	1.1354	1.0479	0.9668	0.91594	0.88789	0.87326
1.528	1.135	1.0476	0.96641	0.91571	0.88765	0.873
1.53	1.1345	1.0472	0.9662	0.91544	0.8874	0.87273
1.532	1.1339	1.0467	0.96608	0.91514	0.88713	0.8725
1.534	1.1339	1.0464	0.96591	0.91483	0.88685	0.87227
1.536	1.1339	1.0464	0.96569	0.91451	0.88657	0.87203
1.538	1.1337	1.0462	0.9654	0.91425	0.88628	0.87178
1.54	1.1335	1.0461	0.96506	0.91408	0.88607	0.87151
1.542	1.1331	1.0458	0.96468	0.91388	0.88585	0.87125
1.544	1.1327	1.0454	0.96429	0.91364	0.88562	0.87098
1.546	1.1321	1.045	0.96411	0.91338	0.88537	0.87071
1.548	1.1319	1.0445	0.96398	0.91308	0.8851	0.87049
1.55	1.1319	1.0443	0.96381	0.91276	0.88482	0.87025
1.552	1.1318	1.0443	0.96358	0.91244	0.88453	0.87001
1.554	1.1316	1.0441	0.96329	0.91219	0.88425	0.86976
1.556	1.1313	1.0439	0.96294	0.91201	0.88404	0.8695
1.558	1.1308	1.0436	0.96255	0.91181	0.88382	0.86923
1.56	1.1303	1.0432	0.96217	0.91158	0.88359	0.86897
1.562	1.1299	1.0427	0.96201	0.91131	0.88334	0.8687
1.564	1.1299	1.0422	0.96188	0.91101	0.88306	0.86847
1.566	1.1298	1.0422	0.9617	0.91069	0.88278	0.86824
1.568	1.1296	1.0421	0.96146	0.91037	0.8825	0.868
1.57	1.1294	1.042	0.96117	0.91012	0.88222	0.86774
1.572	1.129	1.0417	0.96081	0.90995	0.882	0.86748
1.574	1.1285	1.0414	0.96043	0.90974	0.88178	0.86722
1.576	1.1279	1.041	0.96005	0.90951	0.88155	0.86695
1.578	1.1279	1.0405	0.9599	0.90924	0.8813	0.86668
1.58	1.1279	1.0401	0.95977	0.90894	0.88103	0.86645
1.582	1.1277	1.0401	0.95958	0.90862	0.88075	0.86622
1.584	1.1274	1.04	0.95934	0.9083	0.88047	0.86598
1.586	1.1271	1.0398	0.95904	0.90805	0.88018	0.86573
1.588	1.1266	1.0395	0.95868	0.90788	0.87997	0.86547
1.59	1.126	1.0392	0.9583	0.90767	0.87975	0.8652
1.592	1.1259	1.0388	0.95791	0.90744	0.87952	0.86493
1.594	1.1258	1.0383	0.95779	0.90717	0.87927	0.86467
1.596	1.1257	1.038	0.95765	0.90687	0.879	0.86444
1.598	1.1255	1.038	0.95746	0.90655	0.87871	0.86421
1.6	1.1251	1.0378	0.95721	0.90623	0.87843	0.86396
1.602	1.1247	1.0376	0.9569	0.90599	0.87815	0.86371
1.604	1.1241	1.0373	0.95654	0.90581	0.87793	0.86345
1.606	1.1238	1.037	0.95616	0.9056	0.87771	0.86319
1.608	1.1238	1.0365	0.95578	0.90537	0.87748	0.86292
1.61	1.1237	1.036	0.95567	0.9051	0.87723	0.86265
1.612	1.1235	1.0359	0.95553	0.90479	0.87696	0.86242
1.614	1.1232	1.0358	0.95533	0.90448	0.87668	0.86219
1.616	1.1228	1.0357	0.95507	0.90416	0.8764	0.86195
1.618	1.1223	1.0354	0.95476	0.90391	0.87611	0.8617
1.62	1.1217	1.0351	0.9544	0.90374	0.87589	0.86144
1.622	1.1218	1.0347	0.95402	0.90353	0.87568	0.86117
1.624	1.1217	1.0343	0.95365	0.90329	0.87544	0.86091
1.626	1.1215	1.0338	0.95355	0.90302	0.87519	0.86064
1.628	1.1212	1.0337	0.9534	0.90272	0.87493	0.86041
1.63	1.1208	1.0336	0.95319	0.9024	0.87464	0.86018
1.632	1.1204	1.0335	0.95293	0.90209	0.87436	0.85993
1.634	1.1198	1.0332	0.95262	0.90184	0.87408	0.85968
1.636	1.1197	1.0329	0.95225	0.90166	0.87386	0.85942
1.638	1.1196	1.0325	0.95187	0.90146	0.87364	0.85916
1.64	1.1195	1.032	0.95153	0.90122	0.87341	0.85889
1.642	1.1192	1.0316	0.95142	0.90095	0.87316	0.85863
1.644	1.1189	1.0316	0.95127	0.90064	0.87289	0.85839
1.646	1.1184	1.0315	0.95106	0.90033	0.87261	0.85816
1.648	1.1179	1.0313	0.95079	0.90001	0.87233	0.85792
1.65	1.1176	1.031	0.95047	0.89977	0.87205	0.85767
1.652	1.1175	1.0306	0.9501	0.89959	0.87182	0.85741
1.654	1.1174	1.0302	0.94972	0.89938	0.87161	0.85715
1.656	1.1172	1.0297	0.94941	0.89914	0.87137	0.85688
1.658	1.1169	1.0294	0.94929	0.89887	0.87113	0.85662
1.66	1.1165	1.0294	0.94913	0.89857	0.87086	0.85638
1.662	1.116	1.0293	0.94892	0.89825	0.87058	0.85615
1.664	1.1154	1.0291	0.94865	0.89794	0.8703	0.85591
1.666	1.1154	1.0288	0.94832	0.89769	0.87002	0.85566
1.668	1.1154	1.0284	0.94795	0.89751	0.86979	0.8554
1.67	1.1152	1.0279	0.94757	0.89731	0.86957	0.85514
1.672	1.1149	1.0274	0.94728	0.89707	0.86934	0.85487
1.674	1.1145	1.0273	0.94716	0.8968	0.86909	0.85461
1.676	1.114	1.0272	0.94699	0.89649	0.86883	0.85437
1.678	1.1134	1.0271	0.94677	0.89618	0.86855	0.85414
1.68	1.1133	1.0268	0.9465	0.89587	0.86827	0.8539
1.682	1.1133	1.0265	0.94617	0.89562	0.86798	0.85365
1.684	1.1131	1.0261	0.9458	0.89544	0.86775	0.85339
1.686	1.1129	1.0256	0.94542	0.89523	0.86754	0.85313
1.688	1.1125	1.0251	0.94514	0.89499	0.86731	0.85287
1.69	1.1121	1.0251	0.94502	0.89472	0.86706	0.8526
1.692	1.1115	1.025	0.94485	0.89442	0.86679	0.85236
1.694	1.1112	1.0248	0.94463	0.89411	0.86652	0.85213
1.696	1.1111	1.0246	0.94435	0.89379	0.86623	0.85189
1.698	1.111	1.0242	0.94401	0.89354	0.86595	0.85164
1.7	1.1108	1.0238	0.94364	0.89336	0.86572	0.85139
1.702	1.1105	1.0233	0.94326	0.89315	0.8655	0.85112
1.704	1.1101	1.0229	0.943	0.89292	0.86527	0.85086
1.706	1.1096	1.0229	0.94288	0.89265	0.86503	0.85059
1.708	1.109	1.0228	0.94271	0.89234	0.86476	0.85035
1.71	1.109	1.0226	0.94248	0.89203	0.86449	0.85012
1.712	1.1089	1.0223	0.9422	0.89172	0.86421	0.84988
1.714	1.1087	1.022	0.94186	0.89146	0.86393	0.84964
1.716	1.1085	1.0215	0.94149	0.89128	0.86368	0.84938
1.718	1.1081	1.021	0.94111	0.89108	0.86347	0.84912
1.72	1.1076	1.0207	0.94086	0.89084	0.86324	0.84885
1.722	1.107	1.0207	0.94074	0.89057	0.863	0.84859
1.724	1.1068	1.0206	0.94056	0.89027	0.86273	0.84834
1.726	1.1068	1.0203	0.94033	0.88996	0.86246	0.84811
1.728	1.1066	1.0201	0.94004	0.88965	0.86218	0.84788
1.73	1.1064	1.0197	0.9397	0.88938	0.8619	0.84763
1.732	1.106	1.0192	0.93933	0.88921	0.86165	0.84738
1.734	1.1056	1.0187	0.93895	0.889	0.86144	0.84711
1.736	1.1051	1.0185	0.93872	0.88876	0.86121	0.84685
1.738	1.1046	1.0185	0.93859	0.8885	0.86097	0.84659
1.74	1.1046	1.0183	0.93841	0.8882	0.86071	0.84633
1.742	1.1045	1.0181	0.93818	0.88789	0.86043	0.84611
1.744	1.1043	1.0178	0.93789	0.88757	0.86015	0.84587
1.746	1.104	1.0174	0.93755	0.8873	0.85987	0.84563
1.748	1.1036	1.0169	0.93717	0.88713	0.85962	0.84537
1.75	1.1031	1.0164	0.93679	0.88692	0.85941	0.84511
1.752	1.1025	1.0163	0.93657	0.88669	0.85918	0.84485
1.754	1.1025	1.0162	0.93644	0.88642	0.85894	0.84459
1.756	1.1024	1.0161	0.93626	0.88612	0.85868	0.84433
1.758	1.1022	1.0158	0.93602	0.88581	0.85841	0.8441
1.76	1.1019	1.0155	0.93573	0.8855	0.85813	0.84387
1.762	1.1015	1.0151	0.93539	0.88523	0.85785	0.84363
1.764	1.1011	1.0146	0.93501	0.88505	0.85759	0.84338
1.766	1.1005	1.0141	0.93464	0.88485	0.85738	0.84312
1.768	1.1002	1.0141	0.93442	0.88461	0.85715	0.84285
1.77	1.1002	1.014	0.93429	0.88435	0.85691	0.84259
1.772	1.1001	1.0138	0.9341	0.88405	0.85666	0.84233
1.774	1.0998	1.0135	0.93387	0.88374	0.85638	0.8421
1.776	1.0995	1.0132	0.93358	0.88343	0.85611	0.84187
1.778	1.0991	1.0128	0.93323	0.88315	0.85583	0.84163
1.78	1.0985	1.0123	0.93286	0.88297	0.85556	0.84138
1.782	1.098	1.0119	0.93248	0.88277	0.85535	0.84112
1.784	1.098	1.0119	0.93226	0.88254	0.85513	0.84086
1.786	1.0979	1.0117	0.93213	0.88228	0.85489	0.8406
1.788	1.0977	1.0115	0.93194	0.88198	0.85463	0.84033
1.79	1.0974	1.0113	0.93171	0.88167	0.85436	0.8401
1.792	1.097	1.0109	0.93142	0.88136	0.85409	0.83987
1.794	1.0965	1.0105	0.93107	0.88107	0.85381	0.83963
1.796	1.096	1.01	0.9307	0.8809	0.85353	0.83938
1.798	1.0958	1.0097	0.93032	0.8807	0.85332	0.83913
1.8	1.0957	1.0096	0.93011	0.88047	0.8531	0.83886
1.802	1.0956	1.0095	0.92997	0.88021	0.85287	0.8386
1.804	1.0953	1.0093	0.92978	0.87992	0.85261	0.83834
1.806	1.095	1.009	0.92955	0.87961	0.85235	0.83811
1.808	1.0945	1.0086	0.92926	0.8793	0.85207	0.83788
1.81	1.094	1.0082	0.92891	0.87899	0.85179	0.83764
1.812	1.0935	1.0077	0.92854	0.87882	0.85151	0.83739
1.814	1.0935	1.0075	0.92817	0.87862	0.8513	0.83713
1.816	1.0934	1.0074	0.92795	0.8784	0.85108	0.83687
1.818	1.0932	1.0072	0.92781	0.87814	0.85085	0.83661
1.82	1.0929	1.007	0.92762	0.87785	0.8506	0.83635
1.822	1.0925	1.0067	0.92739	0.87754	0.85033	0.83611
1.824	1.092	1.0063	0.9271	0.87723	0.85005	0.83588
1.826	1.0914	1.0058	0.92675	0.87692	0.84978	0.83565
1.828	1.0913	1.0054	0.92638	0.87674	0.8495	0.8354
1.83	1.0912	1.0052	0.92601	0.87655	0.84928	0.83515
1.832	1.091	1.0051	0.92578	0.87632	0.84906	0.83489
1.834	1.0907	1.0049	0.92565	0.87607	0.84883	0.83463
1.836	1.0904	1.0047	0.92546	0.87578	0.84858	0.83437
1.838	1.0899	1.0044	0.92523	0.87548	0.84832	0.83412
1.84	1.0894	1.004	0.92494	0.87517	0.84804	0.83389
1.842	1.089	1.0035	0.9246	0.87486	0.84777	0.83366
1.844	1.0889	1.003	0.92422	0.87466	0.84749	0.83341
1.846	1.0888	1.0029	0.92385	0.87447	0.84725	0.83316
1.848	1.0886	1.0028	0.92362	0.87425	0.84704	0.8329
1.85	1.0883	1.0027	0.92348	0.874	0.84681	0.83264
1.852	1.0879	1.0024	0.9233	0.87372	0.84657	0.83238
1.854	1.0874	1.0021	0.92307	0.87342	0.84631	0.83213
1.856	1.0868	1.0017	0.92278	0.87311	0.84603	0.8319
1.858	1.0867	1.0012	0.92244	0.8728	0.84576	0.83167
1.86	1.0866	1.0007	0.92207	0.87258	0.84548	0.83143
1.862	1.0864	1.0007	0.9217	0.8724	0.84523	0.83118
1.864	1.0862	1.0006	0.92146	0.87218	0.84502	0.83092
1.866	1.0858	1.0004	0.92132	0.87193	0.84479	0.83066
1.868	1.0853	1.0001	0.92114	0.87166	0.84455	0.8304
1.87	1.0848	0.99977	0.92091	0.87136	0.8443	0.83014
1.872	1.0844	0.99935	0.92062	0.87105	0.84402	0.82992
1.874	1.0844	0.99888	0.92028	0.87074	0.84375	0.82969
1.876	1.0842	0.99846	0.91992	0.87051	0.84347	0.82945
1.878	1.084	0.99841	0.91955	0.87032	0.84321	0.8292
1.88	1.0837	0.99828	0.91929	0.87011	0.843	0.82894
1.882	1.0833	0.99808	0.91915	0.86987	0.84278	0.82868
1.884	1.0828	0.99781	0.91897	0.8696	0.84254	0.82842
1.886	1.0822	0.99746	0.91874	0.8693	0.84229	0.82816
1.888	1.0821	0.99703	0.91846	0.86899	0.84202	0.82793
1.89	1.082	0.99656	0.91813	0.86869	0.84175	0.8277
1.892	1.0818	0.9962	0.91776	0.86843	0.84147	0.82747
1.894	1.0815	0.99614	0.9174	0.86825	0.8412	0.82722
1.896	1.0812	0.996	0.91712	0.86804	0.84099	0.82697
1.898	1.0807	0.99579	0.91698	0.86781	0.84077	0.82671
1.9	1.0802	0.99551	0.91681	0.86754	0.84054	0.82645
1.902	1.0798	0.99515	0.91658	0.86725	0.84028	0.82619
1.904	1.0797	0.99471	0.91631	0.86694	0.84002	0.82595
1.906	1.0796	0.99424	0.91598	0.86663	0.83974	0.82573
1.908	1.0794	0.99393	0.91561	0.86636	0.83947	0.82549
1.91	1.0791	0.99386	0.91525	0.86618	0.8392	0.82525
1.912	1.0786	0.99371	0.91494	0.86598	0.83898	0.825
1.914	1.0781	0.9935	0.91481	0.86574	0.83876	0.82474
1.916	1.0776	0.99321	0.91464	0.86548	0.83853	0.82448
1.918	1.0775	0.99284	0.91442	0.86519	0.83828	0.82422
1.92	1.0774	0.9924	0.91415	0.86489	0.83802	0.82398
1.922	1.0772	0.99192	0.91382	0.86458	0.83775	0.82375
1.924	1.0769	0.99164	0.91347	0.86428	0.83747	0.82352
1.926	1.0765	0.99157	0.9131	0.86411	0.8372	0.82328
1.928	1.0761	0.99142	0.91277	0.86391	0.83697	0.82303
1.93	1.0756	0.99119	0.91264	0.86369	0.83676	0.82277
1.932	1.0751	0.9909	0.91247	0.86343	0.83653	0.82251
1.934	1.0751	0.99053	0.91226	0.86314	0.83629	0.82226
1.936	1.0749	0.99008	0.91199	0.86284	0.83603	0.822
1.938	1.0747	0.98961	0.91167	0.86254	0.83576	0.82178
1.94	1.0744	0.98936	0.91132	0.86223	0.83548	0.82155
1.942	1.074	0.98927	0.91095	0.86204	0.83521	0.82131
1.944	1.0735	0.98911	0.91059	0.86185	0.83496	0.82106
1.946	1.0729	0.98889	0.91047	0.86163	0.83475	0.82081
1.948	1.0728	0.98858	0.91031	0.86138	0.83452	0.82055
1.95	1.0727	0.98821	0.9101	0.8611	0.83429	0.82029
1.952	1.0725	0.98776	0.90984	0.8608	0.83403	0.82004
1.954	1.0723	0.98729	0.90953	0.8605	0.83376	0.81981
1.956	1.0719	0.98706	0.90917	0.86019	0.83349	0.81958
1.958	1.0715	0.98697	0.90881	0.85997	0.83322	0.81934
1.96	1.0709	0.98681	0.90845	0.85978	0.83295	0.8191
1.962	1.0704	0.98658	0.9083	0.85957	0.83274	0.81885
1.964	1.0704	0.98627	0.90814	0.85932	0.83252	0.81859
1.966	1.0703	0.98589	0.90794	0.85905	0.83229	0.81833
1.968	1.0701	0.98545	0.90768	0.85876	0.83204	0.81808
1.97	1.0698	0.98497	0.90738	0.85845	0.83178	0.81784
1.972	1.0694	0.98476	0.90703	0.85815	0.83151	0.81761
1.974	1.0689	0.98467	0.90667	0.8579	0.83123	0.81738
1.976	1.0683	0.9845	0.90631	0.85771	0.83096	0.81714
1.978	1.0681	0.98427	0.90613	0.85751	0.83074	0.81689
1.98	1.068	0.98396	0.90598	0.85727	0.83053	0.81663
1.982	1.0678	0.98358	0.90578	0.85701	0.8303	0.81638
1.984	1.0676	0.98313	0.90553	0.85672	0.83005	0.81612
1.986	1.0673	0.98266	0.90523	0.85642	0.82979	0.81587
1.988	1.0668	0.98246	0.90489	0.85611	0.82952	0.81565
1.99	1.0663	0.98236	0.90453	0.85583	0.82925	0.81542
1.992	1.0657	0.9822	0.90417	0.85565	0.82898	0.81518
1.994	1.0657	0.98196	0.90396	0.85545	0.82874	0.81493
1.996	1.0656	0.98165	0.90381	0.85522	0.82853	0.81468
1.998	1.0654	0.98126	0.90362	0.85497	0.82831	0.81443
2	1.0651	0.98082	0.90338	0.85468	0.82807	0.81417


==> data/maximum_principle1.txt <==
t   eta1    eta2    eta3    eta4    eta5    eta6
0	1	1	1	1	1	1
0.002	1.0009	1.0006	1.0001	1	1	1
0.004	1.0018	1.0013	1.0003	1	1	1
0.006	1.0028	1.0019	1.0004	1	1	1
0.008	1.0037	1.0026	1.0005	1	1	1
0.01	1.0046	1.0032	1.0006	1	1	1
0.012	1.0055	1.0038	1.0008	1	1	1
0.014	1.0064	1.0045	1.0009	1	1	1
0.016	1.0073	1.0051	1.001	1	1	1
0.018	1.0082	1.0057	1.0011	1	1	1
0.02	1.0091	1.0064	1.0013	1	1	1
0.022	1.0101	1.007	1.0014	1	1	1
0.024	1.011	1.0076	1.0015	1	1	1
0.026	1.0119	1.0082	1.0016	1	1	1
0.028	1.0128	1.0089	1.0017	1	1	1
0.03	1.0137	1.0095	1.0018	1	1	1
0.032	1.0145	1.0101	1.0019	1	1	1
0.034	1.0154	1.0107	1.0021	1	1	1
0.036	1.0163	1.0113	1.0022	1	1	1
0.038	1.0172	1.0119	1.0023	1	1	1
0.04	1.0181	1.0125	1.0024	1	1	1
0.042	1.019	1.0131	1.0024	1	1	1
0.044	1.0199	1.0137	1.0025	1	1	1
0.046	1.0207	1.0143	1.0026	1	1	1
0.048	1.0216	1.0149	1.0027	1	1	1
0.05	1.0225	1.0155	1.0028	1	1	1
0.052	1.0234	1.0161	1.0028	1	1	1
0.054	1.0242	1.0166	1.0029	1	1	1
0.056	1.0251	1.0172	1.0029	1	1	1
0.058	1.026	1.0178	1.003	1	1	1
0.06	1.0268	1.0183	1.003	1	1	1
0.062	1.0277	1.0189	1.003	1	1	1
0.064	1.0285	1.0195	1.0031	1	1	1
0.066	1.0294	1.02	1.0031	1	1	1
0.068	1.0302	1.0205	1.003	1	1	1
0.07	1.0311	1.0211	1.003	1	1	1
0.072	1.0319	1.0216	1.003	1	1	1
0.074	1.0328	1.0221	1.003	1	1	1
0.076	1.0336	1.0227	1.0029	0.99999	1	1
0.078	1.0345	1.0232	1.0029	0.99999	1	1
0.08	1.0353	1.0237	1.0028	0.99998	1	1
0.082	1.0361	1.0242	1.0027	0.99998	1	1
0.084	1.037	1.0247	1.0027	0.99997	1	1
0.086	1.0378	1.0252	1.0026	0.99997	1	1
0.088	1.0386	1.0257	1.0026	0.99996	1	1
0.09	1.0394	1.0261	1.0025	0.99995	1	1
0.092	1.0403	1.0266	1.0025	0.99994	1	1
0.094	1.0411	1.0271	1.0024	0.99993	1	1
0.096	1.0419	1.0276	1.0024	0.99992	1	1
0.098	1.0427	1.028	1.0023	0.99991	1	1
0.1	1.0435	1.0285	1.0023	0.9999	1	1
0.102	1.0443	1.029	1.0022	0.99988	1	1
0.104	1.0451	1.0293	1.0022	0.99987	1	1
0.106	1.0459	1.0298	1.0021	0.99985	1	1
0.108	1.0467	1.0302	1.0021	0.99983	1	1
0.11	1.0475	1.0306	1.002	0.99982	1	1
0.112	1.0483	1.031	1.002	0.99979	1	1
0.114	1.0491	1.0314	1.0019	0.99977	1	1
0.116	1.0499	1.0319	1.0019	0.99975	1	1
0.118	1.0507	1.0322	1.0018	0.99972	1	1
0.12	1.0514	1.0326	1.0018	0.99969	1	1
0.122	1.0522	1.033	1.0017	0.99966	1	1
0.124	1.053	1.0333	1.0017	0.99963	0.99999	1
0.126	1.0538	1.0336	1.0016	0.99959	0.99999	1
0.128	1.0545	1.034	1.0015	0.99956	0.99999	1
0.13	1.0553	1.0344	1.0014	0.99952	0.99999	1
0.132	1.0561	1.0346	1.0013	0.99948	0.99999	1
0.134	1.0568	1.035	1.0012	0.99943	0.99999	1
0.136	1.0576	1.0353	1.0011	0.99938	0.99999	1
0.138	1.0584	1.0356	1.001	0.99933	0.99999	1
0.14	1.0591	1.0358	1.0009	0.99928	0.99998	1
0.142	1.0599	1.0362	1.0008	0.99922	0.99998	1
0.144	1.0606	1.0365	1.0007	0.99916	0.99998	1
0.146	1.0613	1.0367	1.0006	0.9991	0.99998	1
0.148	1.0621	1.0369	1.0004	0.99903	0.99997	1
0.15	1.0628	1.0373	1.0003	0.99896	0.99997	1
0.152	1.0635	1.0375	1.0001	0.99889	0.99997	1
0.154	1.0643	1.0376	0.99998	0.99881	0.99996	1
0.156	1.065	1.0379	0.99981	0.99873	0.99996	1
0.158	1.0657	1.0382	0.99965	0.99865	0.99995	1
0.16	1.0665	1.0383	0.99947	0.99856	0.99995	1
0.162	1.0672	1.0385	0.99929	0.99846	0.99994	1
0.164	1.0679	1.0387	0.9991	0.99836	0.99993	1
0.166	1.0686	1.0389	0.99891	0.99826	0.99992	1
0.168	1.0693	1.0389	0.99871	0.99815	0.99992	1
0.17	1.07	1.0392	0.9985	0.99804	0.99991	1
0.172	1.0707	1.0393	0.99828	0.99792	0.9999	1
0.174	1.0714	1.0394	0.99806	0.9978	0.99989	1
0.176	1.0721	1.0395	0.99784	0.99767	0.99987	1
0.178	1.0728	1.0397	0.9976	0.99753	0.99986	1
0.18	1.0735	1.0398	0.99736	0.9974	0.99985	1
0.182	1.0742	1.0398	0.99711	0.99725	0.99983	1
0.184	1.0749	1.0399	0.99686	0.9971	0.99981	1
0.186	1.0756	1.04	0.99659	0.99694	0.9998	1
0.188	1.0763	1.04	0.99632	0.99678	0.99978	1
0.19	1.0769	1.0401	0.99605	0.99661	0.99976	1
0.192	1.0776	1.0402	0.99577	0.99644	0.99973	1
0.194	1.0782	1.0402	0.99548	0.99626	0.99971	1
0.196	1.0789	1.0401	0.99518	0.99607	0.99968	1
0.198	1.0795	1.0402	0.99488	0.99588	0.99965	1
0.2	1.0802	1.0402	0.99457	0.99568	0.99962	1
0.202	1.0809	1.0401	0.99425	0.99547	0.99959	1
0.204	1.0815	1.0401	0.99393	0.99526	0.99956	0.99999
0.206	1.0822	1.0401	0.9936	0.99504	0.99952	0.99999
0.208	1.0828	1.0401	0.99326	0.99481	0.99948	0.99999
0.21	1.0835	1.0399	0.99291	0.99458	0.99944	0.99999
0.212	1.0841	1.0399	0.99256	0.99433	0.99939	0.99999
0.214	1.0848	1.0399	0.9922	0.99408	0.99934	0.99999
0.216	1.0854	1.0397	0.99184	0.99383	0.99929	0.99999
0.218	1.0859	1.0396	0.99147	0.99356	0.99924	0.99999
0.22	1.0865	1.0395	0.99109	0.99329	0.99918	0.99998
0.222	1.0872	1.0394	0.9907	0.99301	0.99912	0.99998
0.224	1.0878	1.0392	0.99031	0.99273	0.99905	0.99998
0.226	1.0884	1.0391	0.98991	0.99243	0.99899	0.99998
0.228	1.0891	1.039	0.98951	0.99213	0.99891	0.99997
0.23	1.0897	1.0388	0.9891	0.99182	0.99884	0.99997
0.232	1.0903	1.0385	0.98868	0.9915	0.99875	0.99996
0.234	1.0909	1.0384	0.98825	0.99118	0.99867	0.99996
0.236	1.0915	1.0382	0.98782	0.99084	0.99858	0.99995
0.238	1.0921	1.038	0.98738	0.9905	0.99848	0.99995
0.24	1.0926	1.0377	0.98694	0.99015	0.99838	0.99994
0.242	1.0931	1.0376	0.98649	0.98979	0.99828	0.99993
0.244	1.0937	1.0373	0.98603	0.98943	0.99817	0.99992
0.246	1.0943	1.037	0.98557	0.98905	0.99805	0.99992
0.248	1.0949	1.0368	0.9851	0.98867	0.99793	0.99991
0.25	1.0955	1.0365	0.98462	0.98828	0.9978	0.99989
0.252	1.0961	1.0362	0.98414	0.98788	0.99767	0.99988
0.254	1.0967	1.0359	0.98365	0.98747	0.99753	0.99987
0.256	1.0973	1.0356	0.98315	0.98705	0.99738	0.99985
0.258	1.0978	1.0353	0.98265	0.98663	0.99723	0.99984
0.26	1.0983	1.035	0.98215	0.9862	0.99707	0.99982
0.262	1.0987	1.0346	0.98163	0.98576	0.9969	0.9998
0.264	1.0993	1.0343	0.98111	0.98531	0.99673	0.99978
0.266	1.0998	1.034	0.98059	0.98485	0.99655	0.99975
0.268	1.1004	1.0337	0.98006	0.98438	0.99636	0.99973
0.27	1.101	1.0334	0.97952	0.98391	0.99617	0.9997
0.272	1.1015	1.0331	0.97898	0.98342	0.99597	0.99967
0.274	1.1021	1.0329	0.97843	0.98293	0.99575	0.99963
0.276	1.1026	1.0327	0.97788	0.98243	0.99554	0.9996
0.278	1.1032	1.0324	0.97732	0.98192	0.99531	0.99956
0.28	1.1037	1.0322	0.97675	0.98141	0.99507	0.99952
0.282	1.1041	1.032	0.97618	0.98088	0.99483	0.99947
0.284	1.1045	1.0319	0.97561	0.98035	0.99458	0.99942
0.286	1.105	1.0317	0.97502	0.97981	0.99432	0.99937
0.288	1.1055	1.0315	0.97444	0.97926	0.99405	0.99931
0.29	1.1061	1.0313	0.97385	0.9787	0.99377	0.99925
0.292	1.1066	1.0311	0.97325	0.97813	0.99348	0.99919
0.294	1.1071	1.031	0.97265	0.97756	0.99318	0.99912
0.296	1.1076	1.0308	0.97204	0.97698	0.99288	0.99904
0.298	1.1082	1.0307	0.97143	0.97639	0.99256	0.99896
0.3	1.1086	1.0305	0.97081	0.97579	0.99224	0.99887
0.302	1.109	1.0304	0.97019	0.97518	0.9919	0.99878
0.304	1.1093	1.0302	0.96956	0.97457	0.99156	0.99869
0.306	1.1098	1.0301	0.96893	0.97395	0.9912	0.99858
0.308	1.1103	1.0299	0.96829	0.97332	0.99084	0.99847
0.31	1.1108	1.0298	0.96765	0.97268	0.99046	0.99835
0.312	1.1113	1.0297	0.967	0.97204	0.99008	0.99823
0.314	1.1118	1.0295	0.96635	0.97139	0.98968	0.9981
0.316	1.1123	1.0294	0.9657	0.97073	0.98928	0.99796
0.318	1.1127	1.0293	0.96504	0.97006	0.98886	0.99781
0.32	1.1132	1.0291	0.96437	0.96939	0.98844	0.99766
0.322	1.1135	1.029	0.96371	0.96871	0.988	0.9975
0.324	1.1138	1.0289	0.96303	0.96802	0.98755	0.99732
0.326	1.1142	1.0288	0.96236	0.96732	0.9871	0.99714
0.328	1.1146	1.0286	0.96167	0.96662	0.98663	0.99695
0.33	1.1151	1.0285	0.96099	0.96591	0.98615	0.99675
0.332	1.1156	1.0284	0.9603	0.9652	0.98566	0.99655
0.334	1.116	1.0283	0.95961	0.96447	0.98517	0.99633
0.336	1.1165	1.0282	0.95891	0.96374	0.98466	0.9961
0.338	1.1169	1.028	0.95821	0.96301	0.98414	0.99586
0.34	1.1173	1.0279	0.9575	0.96226	0.98361	0.99561
0.342	1.1177	1.0278	0.9568	0.96152	0.98307	0.99534
0.344	1.1179	1.0277	0.95608	0.96076	0.98252	0.99507
0.346	1.1182	1.0276	0.95537	0.96	0.98196	0.99478
0.348	1.1186	1.0275	0.95465	0.95923	0.98138	0.99449
0.35	1.1191	1.0273	0.95393	0.95846	0.9808	0.99418
0.352	1.1195	1.0272	0.9532	0.95768	0.98021	0.99386
0.354	1.1199	1.0271	0.95246	0.95689	0.97961	0.99353
0.356	1.1204	1.027	0.95173	0.9561	0.97899	0.99318
0.358	1.1208	1.0269	0.95099	0.9553	0.97837	0.99282
0.36	1.1211	1.0268	0.95024	0.9545	0.97774	0.99245
0.362	1.1214	1.0267	0.94949	0.95369	0.9771	0.99207
0.364	1.1216	1.0265	0.94874	0.95288	0.97644	0.99167
0.366	1.1218	1.0264	0.94798	0.95206	0.97578	0.99126
0.368	1.1222	1.0263	0.94722	0.95123	0.97511	0.99084
0.37	1.1226	1.0262	0.94646	0.9504	0.97443	0.9904
0.372	1.123	1.0261	0.94569	0.94957	0.97373	0.98995
0.374	1.1234	1.026	0.94492	0.94873	0.97303	0.98948
0.376	1.1238	1.0259	0.94415	0.94788	0.97232	0.989
0.378	1.1242	1.0257	0.94337	0.94704	0.9716	0.98851
0.38	1.1245	1.0256	0.94259	0.94618	0.97087	0.98801
0.382	1.1247	1.0255	0.94181	0.94532	0.97013	0.98749
0.384	1.1248	1.0254	0.94102	0.94446	0.96939	0.98695
0.386	1.1251	1.0253	0.94023	0.94359	0.96863	0.9864
0.388	1.1255	1.0252	0.93944	0.94272	0.96786	0.98584
0.39	1.1258	1.0251	0.93864	0.94184	0.96709	0.98527
0.392	1.1262	1.0249	0.93784	0.94096	0.96631	0.98468
0.394	1.1266	1.0248	0.93704	0.94008	0.96552	0.98407
0.396	1.1269	1.0247	0.93624	0.93919	0.96472	0.98346
0.398	1.1272	1.0246	0.93543	0.9383	0.96391	0.98283
0.4	1.1275	1.0244	0.93462	0.9374	0.9631	0.98218
0.402	1.1276	1.0243	0.93381	0.9365	0.96227	0.98152
0.404	1.1277	1.0241	0.933	0.9356	0.96144	0.98085
0.406	1.128	1.024	0.93218	0.93469	0.9606	0.98017
0.408	1.1283	1.0239	0.93136	0.93378	0.95976	0.97947
0.41	1.1287	1.0237	0.93054	0.93287	0.9589	0.97876
0.412	1.129	1.0236	0.92972	0.93195	0.95804	0.97803
0.414	1.1293	1.0234	0.9289	0.93103	0.95717	0.97729
0.416	1.1296	1.0233	0.92807	0.93011	0.9563	0.97654
0.418	1.1299	1.0231	0.92724	0.92918	0.95542	0.97578
0.42	1.13	1.023	0.92641	0.92825	0.95453	0.97501
0.422	1.1301	1.0228	0.92558	0.92732	0.95363	0.97422
0.424	1.1301	1.0226	0.92474	0.92639	0.95273	0.97342
0.426	1.1305	1.0225	0.92391	0.92545	0.95182	0.97261
0.428	1.1308	1.0223	0.92307	0.92451	0.95091	0.97178
0.43	1.1311	1.0221	0.92223	0.92357	0.94999	0.97095
0.432	1.1314	1.022	0.92139	0.92262	0.94906	0.9701
0.434	1.1317	1.0218	0.92055	0.92168	0.94813	0.96924
0.436	1.1319	1.0216	0.9197	0.92073	0.94719	0.96837
0.438	1.1321	1.0213	0.91886	0.91977	0.94625	0.96749
0.44	1.1322	1.0211	0.91801	0.91882	0.9453	0.9666
0.442	1.1322	1.0208	0.91717	0.91787	0.94435	0.9657
0.444	1.1323	1.0206	0.91632	0.91691	0.94339	0.96479
0.446	1.1326	1.0204	0.91547	0.91595	0.94242	0.96387
0.448	1.1329	1.0202	0.91461	0.91499	0.94146	0.96294
0.45	1.1332	1.02	0.91376	0.91402	0.94048	0.962
0.452	1.1335	1.0198	0.91291	0.91306	0.9395	0.96105
0.454	1.1337	1.0196	0.91205	0.91209	0.93852	0.96009
0.456	1.1338	1.0194	0.9112	0.91112	0.93754	0.95912
0.458	1.1339	1.0192	0.91034	0.91016	0.93654	0.95815
0.46	1.1339	1.019	0.90949	0.90918	0.93555	0.95716
0.462	1.1339	1.0187	0.90863	0.90821	0.93455	0.95617
0.464	1.1341	1.0185	0.90777	0.90724	0.93355	0.95517
0.466	1.1344	1.0183	0.90691	0.90626	0.93254	0.95416
0.468	1.1347	1.0181	0.90605	0.90529	0.93153	0.95315
0.47	1.1349	1.0179	0.90519	0.90431	0.93052	0.95212
0.472	1.1351	1.0176	0.90433	0.90333	0.9295	0.95109
0.474	1.1352	1.0174	0.90346	0.90236	0.92848	0.95006
0.476	1.1353	1.0172	0.9026	0.90138	0.92746	0.94901
0.478	1.1353	1.0169	0.90174	0.9004	0.92643	0.94796
0.48	1.1352	1.0167	0.90087	0.89941	0.92541	0.9469
0.482	1.1354	1.0165	0.90001	0.89843	0.92437	0.94584
0.484	1.1356	1.0162	0.89914	0.89745	0.92334	0.94477
0.486	1.1358	1.016	0.89828	0.89647	0.9223	0.9437
0.488	1.1361	1.0157	0.89741	0.89548	0.92126	0.94262
0.49	1.1363	1.0155	0.89655	0.8945	0.92022	0.94154
0.492	1.1364	1.0152	0.89568	0.89351	0.91918	0.94045
0.494	1.1364	1.015	0.89482	0.89253	0.91813	0.93935
0.496	1.1364	1.0147	0.89395	0.89154	0.91709	0.93825
0.498	1.1363	1.0144	0.89308	0.89056	0.91604	0.93715
0.5	1.1363	1.0141	0.89222	0.88957	0.91499	0.93604
0.502	1.1365	1.0138	0.89135	0.88859	0.91393	0.93493
0.504	1.1367	1.0135	0.89048	0.8876	0.91288	0.93381
0.506	1.1369	1.0131	0.88962	0.88661	0.91182	0.93269
0.508	1.1371	1.0128	0.88875	0.88563	0.91077	0.93157
0.51	1.1372	1.0124	0.8879	0.88464	0.90971	0.93045
0.512	1.1372	1.0121	0.88705	0.88366	0.90865	0.92932
0.514	1.1372	1.0118	0.88621	0.88267	0.90759	0.92818
0.516	1.1371	1.0115	0.88536	0.88168	0.90653	0.92705
0.518	1.1369	1.0113	0.88452	0.8807	0.90546	0.92591
0.52	1.1371	1.011	0.88367	0.87971	0.9044	0.92477
0.522	1.1373	1.0107	0.88282	0.87873	0.90334	0.92363
0.524	1.1375	1.0104	0.88198	0.87774	0.90227	0.92248
0.526	1.1376	1.0101	0.88113	0.87676	0.90121	0.92134
0.528	1.1377	1.0098	0.88029	0.87578	0.90014	0.92019
0.53	1.1377	1.0095	0.87945	0.87479	0.89907	0.91904
0.532	1.1377	1.0092	0.8786	0.87381	0.898	0.91788
0.534	1.1375	1.0089	0.87776	0.87283	0.89694	0.91673
0.536	1.1373	1.0086	0.87691	0.87184	0.89587	0.91558
0.538	1.1374	1.0083	0.87607	0.87086	0.8948	0.91442
0.54	1.1376	1.008	0.87523	0.86988	0.89373	0.91326
0.542	1.1378	1.0077	0.87439	0.8689	0.89267	0.9121
0.544	1.1379	1.0074	0.87355	0.86792	0.8916	0.91095
0.546	1.138	1.0071	0.8727	0.86694	0.89053	0.90979
0.548	1.138	1.0068	0.87186	0.86597	0.88946	0.90862
0.55	1.1379	1.0065	0.87102	0.86499	0.8884	0.90746
0.552	1.1377	1.0062	0.87018	0.86401	0.88733	0.9063
0.554	1.1375	1.0059	0.86934	0.86304	0.88626	0.90514
0.556	1.1375	1.0056	0.86851	0.86206	0.88519	0.90398
0.558	1.1376	1.0052	0.86767	0.86109	0.88413	0.90282
0.56	1.1378	1.0049	0.86683	0.86012	0.88306	0.90166
0.562	1.1379	1.0045	0.86599	0.85914	0.882	0.90049
0.564	1.1379	1.0041	0.86516	0.85817	0.88093	0.89933
0.566	1.1379	1.0037	0.86432	0.8572	0.87987	0.89817
0.568	1.1378	1.0033	0.86349	0.85623	0.87881	0.89701
0.57	1.1376	1.0029	0.86265	0.85527	0.87775	0.89585
0.572	1.1374	1.0024	0.86182	0.8543	0.87668	0.89469
0.574	1.1373	1.0019	0.86099	0.85334	0.87562	0.89353
0.576	1.1374	1.0016	0.86016	0.85237	0.87456	0.89237
0.578	1.1375	1.0012	0.85932	0.85141	0.87351	0.89122
0.58	1.1376	1.0009	0.85849	0.85045	0.87245	0.89006
0.582	1.1376	1.0005	0.85766	0.84949	0.87139	0.8889
0.584	1.1376	1.0002	0.85684	0.84853	0.87034	0.88775
0.586	1.1375	0.99985	0.85601	0.84757	0.86928	0.8866
0.588	1.1373	0.99951	0.85518	0.84661	0.86823	0.88544
0.59	1.1371	0.99917	0.85435	0.84566	0.86718	0.88429
0.592	1.1368	0.99882	0.85353	0.8447	0.86613	0.88314
0.594	1.1369	0.99847	0.8527	0.84375	0.86508	0.88199
0.596	1.137	0.99812	0.85187	0.8428	0.86403	0.88085
0.598	1.1371	0.99777	0.85105	0.84185	0.86298	0.8797
0.6	1.1371	0.99742	0.85022	0.8409	0.86194	0.87856
0.602	1.137	0.99706	0.8494	0.83995	0.86089	0.87742
0.604	1.1369	0.9967	0.84857	0.839	0.85985	0.87627
0.606	1.1367	0.99635	0.84775	0.83806	0.85881	0.87514
0.608	1.1364	0.99599	0.84692	0.83712	0.85777	0.874
0.61	1.1361	0.99563	0.8461	0.83618	0.85673	0.87286
0.612	1.1361	0.99527	0.84528	0.83524	0.8557	0.87173
0.614	1.1362	0.99491	0.84446	0.8343	0.85466	0.8706
0.616	1.1363	0.99454	0.84363	0.83336	0.85363	0.86947
0.618	1.1363	0.99418	0.84281	0.83243	0.8526	0.86834
0.62	1.1362	0.99379	0.84199	0.83149	0.85157	0.86721
0.622	1.136	0.99339	0.84117	0.83056	0.85054	0.86609
0.624	1.1358	0.99297	0.84037	0.82963	0.84951	0.86497
0.626	1.1356	0.99253	0.83956	0.8287	0.84849	0.86385
0.628	1.1352	0.99208	0.83876	0.82777	0.84747	0.86273
0.63	1.1351	0.9916	0.83796	0.82685	0.84645	0.86161
0.632	1.1352	0.99111	0.83716	0.82592	0.84543	0.8605
0.634	1.1352	0.9906	0.83636	0.825	0.84441	0.85939
0.636	1.1352	0.99007	0.83556	0.82408	0.8434	0.85828
0.638	1.1351	0.98952	0.83476	0.82316	0.84238	0.85718
0.64	1.1349	0.98912	0.83397	0.82224	0.84137	0.85607
0.642	1.1347	0.98874	0.83317	0.82133	0.84036	0.85497
0.644	1.1344	0.98835	0.83238	0.82041	0.83935	0.85387
0.646	1.1341	0.98797	0.83158	0.8195	0.83835	0.85277
0.648	1.1339	0.98758	0.83079	0.81859	0.83734	0.85168
0.65	1.1339	0.98719	0.83	0.81768	0.83634	0.85059
0.652	1.134	0.9868	0.82921	0.81677	0.83534	0.8495
0.654	1.1339	0.98641	0.82842	0.81587	0.83435	0.84841
0.656	1.1338	0.98602	0.82763	0.81496	0.83335	0.84733
0.658	1.1336	0.98563	0.82685	0.81406	0.83236	0.84624
0.66	1.1334	0.98524	0.82606	0.81316	0.83137	0.84516
0.662	1.1331	0.98485	0.82528	0.81226	0.83038	0.84409
0.664	1.1328	0.98446	0.82449	0.81136	0.82939	0.84301
0.666	1.1324	0.98406	0.82371	0.81047	0.8284	0.84194
0.668	1.1324	0.98367	0.82293	0.80958	0.82742	0.84087
0.67	1.1324	0.98327	0.82215	0.80868	0.82644	0.83981
0.672	1.1324	0.98287	0.82137	0.8078	0.82546	0.83874
0.674	1.1323	0.98247	0.8206	0.80691	0.82448	0.83768
0.676	1.1321	0.98207	0.81982	0.80602	0.82351	0.83662
0.678	1.1318	0.98167	0.81904	0.80514	0.82254	0.83557
0.68	1.1315	0.98126	0.81827	0.80425	0.82157	0.83451
0.682	1.1312	0.98084	0.8175	0.80337	0.8206	0.83346
0.684	1.1308	0.9804	0.81673	0.8025	0.81963	0.83241
0.686	1.1307	0.97994	0.81596	0.80162	0.81867	0.83137
0.688	1.1307	0.97947	0.81519	0.80074	0.81771	0.83033
0.69	1.1306	0.97898	0.81442	0.79987	0.81675	0.82929
0.692	1.1305	0.97847	0.81365	0.799	0.81579	0.82825
0.694	1.1303	0.97794	0.81289	0.79813	0.81484	0.82722
0.696	1.1301	0.9774	0.81212	0.79726	0.81388	0.82618
0.698	1.1298	0.97684	0.81136	0.7964	0.81293	0.82516
0.7	1.1294	0.97627	0.8106	0.79553	0.81199	0.82413
0.702	1.129	0.97568	0.80984	0.79467	0.81104	0.82311
0.704	1.1288	0.97525	0.80908	0.79381	0.8101	0.82209
0.706	1.1288	0.97484	0.80832	0.79295	0.80915	0.82107
0.708	1.1287	0.97442	0.80757	0.7921	0.80822	0.82005
0.71	1.1286	0.974	0.80681	0.79124	0.80728	0.81904
0.712	1.1284	0.97359	0.80606	0.79039	0.80634	0.81803
0.714	1.1281	0.97317	0.8053	0.78954	0.80541	0.81703
0.716	1.1278	0.97275	0.80455	0.78869	0.80448	0.81602
0.718	1.1274	0.97233	0.8038	0.78784	0.80355	0.81502
0.72	1.127	0.97191	0.80305	0.787	0.80263	0.81402
0.722	1.1267	0.97148	0.8023	0.78615	0.8017	0.81303
0.724	1.1266	0.97106	0.80156	0.78531	0.80078	0.81203
0.726	1.1265	0.97064	0.80081	0.78447	0.79986	0.81104
0.728	1.1264	0.97022	0.80007	0.78364	0.79895	0.81006
0.73	1.1262	0.96979	0.79933	0.7828	0.79803	0.80907
0.732	1.1259	0.96937	0.79859	0.78197	0.79712	0.80809
0.734	1.1256	0.96895	0.79785	0.78113	0.79621	0.80711
0.736	1.1253	0.96852	0.79711	0.7803	0.79531	0.80614
0.738	1.1248	0.9681	0.79637	0.77948	0.7944	0.80516
0.74	1.1244	0.96767	0.79563	0.77865	0.7935	0.80419
0.742	1.1243	0.96724	0.7949	0.77783	0.7926	0.80322
0.744	1.1242	0.9668	0.79416	0.777	0.7917	0.80226
0.746	1.124	0.96634	0.79343	0.77618	0.7908	0.8013
0.748	1.1238	0.96586	0.7927	0.77536	0.78991	0.80034
0.75	1.1236	0.96537	0.79197	0.77455	0.78902	0.79938
0.752	1.1233	0.96486	0.79124	0.77373	0.78813	0.79843
0.754	1.1229	0.96434	0.79052	0.77292	0.78724	0.79747
0.756	1.1225	0.9638	0.78979	0.77211	0.78636	0.79653
0.758	1.122	0.96324	0.78907	0.7713	0.78547	0.79558
0.76	1.1217	0.96267	0.78834	0.77049	0.78459	0.79464
0.762	1.1216	0.96209	0.78762	0.76968	0.78372	0.7937
0.764	1.1215	0.96149	0.7869	0.76888	0.78284	0.79276
0.766	1.1213	0.96088	0.78618	0.76808	0.78197	0.79182
0.768	1.1211	0.96036	0.78546	0.76728	0.7811	0.79089
0.77	1.1207	0.95992	0.78475	0.76648	0.78023	0.78996
0.772	1.1204	0.95948	0.78403	0.76568	0.77936	0.78903
0.774	1.12	0.95904	0.78332	0.76489	0.7785	0.78811
0.776	1.1195	0.95861	0.78261	0.7641	0.77763	0.78719
0.778	1.119	0.95817	0.78189	0.76331	0.77678	0.78627
0.78	1.1189	0.95773	0.78118	0.76252	0.77592	0.78535
0.782	1.1188	0.95729	0.78048	0.76173	0.77506	0.78444
0.784	1.1186	0.95685	0.77977	0.76095	0.77421	0.78353
0.786	1.1183	0.95641	0.77906	0.76016	0.77336	0.78262
0.788	1.118	0.95597	0.77836	0.75938	0.77251	0.78172
0.79	1.1177	0.95553	0.77765	0.7586	0.77166	0.78081
0.792	1.1173	0.95509	0.77695	0.75782	0.77082	0.77991
0.794	1.1168	0.95464	0.77625	0.75705	0.76998	0.77902
0.796	1.1163	0.9542	0.77555	0.75627	0.76914	0.77812
0.798	1.116	0.95376	0.77485	0.7555	0.7683	0.77723
0.8	1.1159	0.95331	0.77416	0.75473	0.76746	0.77634
0.802	1.1157	0.95287	0.77346	0.75396	0.76663	0.77545
0.804	1.1155	0.95243	0.77277	0.7532	0.7658	0.77457
0.806	1.1152	0.95198	0.77207	0.75243	0.76497	0.77369
0.808	1.1148	0.95153	0.77138	0.75167	0.76415	0.77281
0.81	1.1144	0.95105	0.77069	0.75091	0.76332	0.77193
0.812	1.114	0.95057	0.77	0.75015	0.7625	0.77105
0.814	1.1135	0.95006	0.76932	0.74939	0.76168	0.77018
0.816	1.1129	0.94955	0.76863	0.74864	0.76086	0.76931
0.818	1.1128	0.94902	0.76794	0.74788	0.76005	0.76845
0.82	1.1126	0.94847	0.76726	0.74713	0.75923	0.76758
0.822	1.1124	0.94791	0.76658	0.74638	0.75842	0.76672
0.824	1.1121	0.94734	0.7659	0.74563	0.75761	0.76586
0.826	1.1118	0.94675	0.76522	0.74488	0.7568	0.76501
0.828	1.1114	0.94615	0.76454	0.74414	0.756	0.76415
0.83	1.111	0.94553	0.76386	0.7434	0.7552	0.7633
0.832	1.1105	0.9449	0.76319	0.74265	0.7544	0.76245
0.834	1.11	0.94434	0.76251	0.74192	0.7536	0.76161
0.836	1.1096	0.94389	0.76184	0.74118	0.7528	0.76076
0.838	1.1094	0.94344	0.76117	0.74044	0.75201	0.75992
0.84	1.1092	0.94298	0.7605	0.73971	0.75121	0.75908
0.842	1.1089	0.94253	0.75983	0.73897	0.75042	0.75824
0.844	1.1086	0.94208	0.75916	0.73824	0.74964	0.75741
0.846	1.1083	0.94163	0.75849	0.73751	0.74885	0.75658
0.848	1.1078	0.94118	0.75783	0.73679	0.74807	0.75575
0.85	1.1074	0.94073	0.75716	0.73606	0.74728	0.75492
0.852	1.1069	0.94028	0.7565	0.73534	0.7465	0.7541
0.854	1.1063	0.93983	0.75584	0.73462	0.74573	0.75328
0.856	1.106	0.93937	0.75518	0.7339	0.74495	0.75246
0.858	1.1058	0.93892	0.75452	0.73318	0.74418	0.75164
0.86	1.1056	0.93847	0.75386	0.73246	0.74341	0.75082
0.862	1.1053	0.93802	0.75321	0.73175	0.74264	0.75001
0.864	1.1049	0.93757	0.75255	0.73103	0.74187	0.7492
0.866	1.1045	0.93712	0.7519	0.73032	0.7411	0.74839
0.868	1.1041	0.93666	0.75125	0.72961	0.74034	0.74759
0.87	1.1036	0.93621	0.75059	0.7289	0.73958	0.74678
0.872	1.1031	0.93575	0.74994	0.7282	0.73882	0.74598
0.874	1.1025	0.93529	0.7493	0.72749	0.73806	0.74519
0.876	1.1023	0.93481	0.74865	0.72679	0.73731	0.74439
0.878	1.1021	0.93432	0.748	0.72609	0.73655	0.74359
0.88	1.1018	0.93382	0.74736	0.72539	0.7358	0.7428
0.882	1.1015	0.9333	0.74671	0.72469	0.73505	0.74201
0.884	1.1011	0.93277	0.74607	0.72399	0.73431	0.74123
0.886	1.1007	0.93223	0.74543	0.7233	0.73356	0.74044
0.888	1.1002	0.93167	0.74479	0.72261	0.73282	0.73966
0.89	1.0997	0.9311	0.74415	0.72191	0.73208	0.73888
0.892	1.0992	0.93052	0.74352	0.72122	0.73134	0.7381
0.894	1.0986	0.92993	0.74288	0.72054	0.7306	0.73732
0.896	1.0984	0.92932	0.74225	0.71985	0.72986	0.73655
0.898	1.0982	0.9287	0.74161	0.71917	0.72913	0.73578
0.9	1.0979	0.92807	0.74098	0.71848	0.7284	0.73501
0.902	1.0975	0.92744	0.74035	0.7178	0.72767	0.73424
0.904	1.0971	0.92699	0.73972	0.71712	0.72694	0.73348
0.906	1.0967	0.92653	0.73909	0.71644	0.72622	0.73272
0.908	1.0962	0.92608	0.73846	0.71577	0.72549	0.73196
0.91	1.0957	0.92562	0.73784	0.71509	0.72477	0.7312
0.912	1.0951	0.92517	0.73721	0.71442	0.72405	0.73044
0.914	1.0946	0.92471	0.73659	0.71375	0.72333	0.72969
0.916	1.0944	0.92425	0.73597	0.71308	0.72261	0.72893
0.918	1.0941	0.9238	0.73535	0.71241	0.7219	0.72819
0.92	1.0938	0.92334	0.73473	0.71174	0.72119	0.72744
0.922	1.0934	0.92289	0.73411	0.71108	0.72048	0.72669
0.924	1.093	0.92243	0.73349	0.71041	0.71977	0.72595
0.926	1.0926	0.92197	0.73288	0.70975	0.71906	0.72521
0.928	1.0921	0.92152	0.73226	0.70909	0.71836	0.72447
0.93	1.0916	0.92106	0.73165	0.70843	0.71765	0.72373
0.932	1.091	0.92061	0.73104	0.70778	0.71695	0.723
0.934	1.0904	0.92015	0.73043	0.70712	0.71625	0.72226
0.936	1.0902	0.91969	0.72982	0.70647	0.71555	0.72153
0.938	1.0899	0.91924	0.72921	0.70581	0.71486	0.7208
0.94	1.0896	0.91879	0.7286	0.70516	0.71416	0.72008
0.942	1.0892	0.91833	0.72799	0.70451	0.71347	0.71935
0.944	1.0888	0.91786	0.72739	0.70386	0.71278	0.71863
0.946	1.0884	0.91737	0.72679	0.70322	0.71209	0.71791
0.948	1.0879	0.91688	0.72618	0.70257	0.7114	0.71719
0.95	1.0873	0.91637	0.72558	0.70193	0.71072	0.71647
0.952	1.0867	0.91585	0.72498	0.70129	0.71003	0.71576
0.954	1.0862	0.91532	0.72438	0.70065	0.70935	0.71504
0.956	1.0859	0.91477	0.72378	0.70001	0.70867	0.71433
0.958	1.0856	0.91422	0.72319	0.69937	0.70799	0.71362
0.96	1.0853	0.91365	0.72259	0.69874	0.70732	0.71292
0.962	1.0849	0.91307	0.722	0.6981	0.70664	0.71221
0.964	1.0845	0.91248	0.72141	0.69747	0.70597	0.71151
0.966	1.084	0.91188	0.72081	0.69684	0.7053	0.71081
0.968	1.0835	0.91127	0.72022	0.69621	0.70463	0.71011
0.97	1.083	0.91065	0.71963	0.69558	0.70396	0.70941
0.972	1.0824	0.91002	0.71905	0.69495	0.7033	0.70872
0.974	1.0818	0.90946	0.71846	0.69433	0.70263	0.70802
0.976	1.0815	0.909	0.71787	0.6937	0.70197	0.70733
0.978	1.0812	0.90855	0.71729	0.69308	0.70131	0.70664
0.98	1.0809	0.90809	0.7167	0.69246	0.70065	0.70596
0.982	1.0805	0.90764	0.71612	0.69184	0.69999	0.70527
0.984	1.0801	0.90718	0.71554	0.69122	0.69933	0.70459
0.986	1.0796	0.90673	0.71496	0.69061	0.69868	0.7039
0.988	1.0791	0.90627	0.71438	0.68999	0.69803	0.70322
0.99	1.0786	0.90582	0.7138	0.68938	0.69738	0.70255
0.992	1.078	0.90537	0.71323	0.68877	0.69673	0.70187
0.994	1.0774	0.90491	0.71265	0.68816	0.69608	0.70119
0.996	1.0769	0.90446	0.71208	0.68755	0.69543	0.70052
0.998	1.0767	0.90401	0.71151	0.68694	0.69479	0.69985
1	1.0763	0.90355	0.71093	0.68633	0.69415	0.69918
1.002	1.0759	0.9031	0.71036	0.68573	0.69351	0.69851
1.004	1.0755	0.90265	0.70979	0.68513	0.69287	0.69785
1.006	1.0751	0.9022	0.70922	0.68452	0.69223	0.69718
1.008	1.0746	0.90174	0.70866	0.68392	0.69159	0.69652
1.01	1.074	0.90129	0.70809	0.68332	0.69096	0.69586
1.012	1.0735	0.90084	0.70753	0.68273	0.69032	0.6952
1.014	1.0729	0.90038	0.70696	0.68213	0.68969	0.69455
1.016	1.0723	0.89991	0.7064	0.68153	0.68906	0.69389
1.018	1.072	0.89944	0.70584	0.68094	0.68844	0.69324
1.02	1.0717	0.89895	0.70528	0.68035	0.68781	0.69259
1.022	1.0713	0.89845	0.70472	0.67976	0.68718	0.69194
1.024	1.0709	0.89794	0.70416	0.67917	0.68656	0.69129
1.026	1.0705	0.89742	0.7036	0.67858	0.68594	0.69064
1.028	1.07	0.89689	0.70304	0.67799	0.68532	0.69
1.03	1.0695	0.89635	0.70249	0.67741	0.6847	0.68936
1.032	1.0689	0.8958	0.70194	0.67682	0.68408	0.68872
1.034	1.0683	0.89524	0.70138	0.67624	0.68347	0.68808
1.036	1.0677	0.89467	0.70083	0.67566	0.68285	0.68744
1.038	1.0673	0.89408	0.70028	0.67508	0.68224	0.6868
1.04	1.067	0.89349	0.69973	0.6745	0.68163	0.68617
1.042	1.0666	0.89289	0.69918	0.67392	0.68102	0.68554
1.044	1.0662	0.89228	0.69863	0.67335	0.68041	0.6849
1.046	1.0658	0.89166	0.69809	0.67277	0.6798	0.68427
1.048	1.0653	0.89106	0.69754	0.6722	0.6792	0.68365
1.05	1.0648	0.89061	0.697	0.67163	0.67859	0.68302
1.052	1.0643	0.89016	0.69645	0.67106	0.67799	0.6824
1.054	1.0637	0.88972	0.69591	0.67049	0.67739	0.68177
1.056	1.0631	0.88927	0.69537	0.66992	0.67679	0.68115
1.058	1.0625	0.88882	0.69483	0.66935	0.67619	0.68053
1.06	1.0621	0.88837	0.69429	0.66879	0.6756	0.67991
1.062	1.0618	0.88792	0.69376	0.66822	0.675	0.6793
1.064	1.0614	0.88747	0.69322	0.66766	0.67441	0.67868
1.066	1.061	0.88702	0.69268	0.6671	0.67382	0.67807
1.068	1.0606	0.88658	0.69215	0.66654	0.67323	0.67746
1.07	1.0601	0.88613	0.69162	0.66598	0.67264	0.67685
1.072	1.0595	0.88568	0.69108	0.66542	0.67205	0.67624
1.074	1.059	0.88523	0.69055	0.66486	0.67146	0.67563
1.076	1.0584	0.88479	0.69002	0.66431	0.67088	0.67503
1.078	1.0578	0.88434	0.68949	0.66375	0.6703	0.67442
1.08	1.0572	0.8839	0.68896	0.6632	0.66972	0.67382
1.082	1.0569	0.88345	0.68844	0.66265	0.66913	0.67322
1.084	1.0566	0.88301	0.68791	0.6621	0.66856	0.67262
1.086	1.0562	0.88256	0.68738	0.66155	0.66798	0.67202
1.088	1.0557	0.88212	0.68686	0.661	0.6674	0.67143
1.09	1.0553	0.88167	0.68634	0.66045	0.66683	0.67083
1.092	1.0548	0.88121	0.68582	0.65991	0.66625	0.67024
1.094	1.0542	0.88075	0.68529	0.65937	0.66568	0.66965
1.096	1.0536	0.88027	0.68477	0.65882	0.66511	0.66906
1.098	1.0531	0.87978	0.68425	0.65828	0.66454	0.66847
1.1	1.0525	0.87929	0.68374	0.65774	0.66397	0.66788
1.102	1.0519	0.87878	0.68322	0.6572	0.66341	0.6673
1.104	1.0516	0.87826	0.6827	0.65666	0.66284	0.66671
1.106	1.0512	0.87774	0.68219	0.65613	0.66228	0.66613
1.108	1.0508	0.8772	0.68167	0.65559	0.66172	0.66555
1.11	1.0504	0.87666	0.68116	0.65506	0.66115	0.66497
1.112	1.0499	0.87611	0.68065	0.65452	0.66059	0.66439
1.114	1.0494	0.87555	0.68014	0.65399	0.66004	0.66382
1.116	1.0488	0.87498	0.67963	0.65346	0.65948	0.66324
1.118	1.0483	0.8744	0.67912	0.65293	0.65892	0.66267
1.12	1.0477	0.87381	0.67861	0.6524	0.65837	0.66209
1.122	1.0471	0.87321	0.67811	0.65187	0.65781	0.66152
1.124	1.0465	0.87261	0.6776	0.65135	0.65726	0.66095
1.126	1.0462	0.872	0.67709	0.65082	0.65671	0.66038
1.128	1.0458	0.87156	0.67659	0.6503	0.65616	0.65982
1.13	1.0454	0.87112	0.67609	0.64978	0.65561	0.65925
1.132	1.0449	0.87068	0.67558	0.64926	0.65507	0.65869
1.134	1.0445	0.87024	0.67508	0.64873	0.65452	0.65813
1.136	1.044	0.8698	0.67458	0.64822	0.65398	0.65756
1.138	1.0434	0.86936	0.67408	0.6477	0.65344	0.657
1.14	1.0428	0.86893	0.67359	0.64718	0.65289	0.65645
1.142	1.0423	0.86849	0.67309	0.64666	0.65235	0.65589
1.144	1.0417	0.86805	0.67259	0.64615	0.65181	0.65533
1.146	1.0411	0.86762	0.6721	0.64564	0.65128	0.65478
1.148	1.0407	0.86718	0.6716	0.64512	0.65074	0.65423
1.15	1.0403	0.86674	0.67111	0.64461	0.65021	0.65367
1.152	1.0399	0.86631	0.67062	0.6441	0.64967	0.65312
1.154	1.0395	0.86587	0.67013	0.64359	0.64914	0.65257
1.156	1.039	0.86543	0.66964	0.64309	0.64861	0.65203
1.158	1.0385	0.865	0.66915	0.64258	0.64808	0.65148
1.16	1.0381	0.86456	0.66866	0.64207	0.64755	0.65093
1.162	1.0379	0.86413	0.66817	0.64157	0.64702	0.65039
1.164	1.0376	0.86369	0.66768	0.64107	0.64649	0.64985
1.166	1.0374	0.86326	0.6672	0.64056	0.64597	0.64931
1.168	1.0371	0.86282	0.66671	0.64006	0.64544	0.64877
1.17	1.0369	0.86239	0.66623	0.63956	0.64492	0.64823
1.172	1.0367	0.86195	0.66574	0.63906	0.6444	0.64769
1.174	1.0364	0.8615	0.66526	0.63856	0.64388	0.64716
1.176	1.0362	0.86103	0.66478	0.63807	0.64336	0.64662
1.178	1.0359	0.86057	0.6643	0.63757	0.64284	0.64609
1.18	1.0357	0.86009	0.66382	0.63708	0.64232	0.64556
1.182	1.0355	0.8596	0.66334	0.63658	0.64181	0.64503
1.184	1.0352	0.85911	0.66287	0.63609	0.64129	0.6445
1.186	1.035	0.8586	0.66239	0.6356	0.64078	0.64397
1.188	1.0348	0.85809	0.66191	0.63511	0.64027	0.64344
1.19	1.0345	0.85757	0.66144	0.63462	0.63976	0.64292
1.192	1.0343	0.85704	0.66096	0.63413	0.63925	0.64239
1.194	1.0341	0.8565	0.66049	0.63364	0.63874	0.64187
1.196	1.0338	0.85596	0.66002	0.63316	0.63823	0.64135
1.198	1.0336	0.85541	0.65955	0.63267	0.63772	0.64082
1.2	1.0334	0.85485	0.65908	0.63219	0.63722	0.64031
1.202	1.0331	0.85428	0.65861	0.6317	0.63671	0.63979
1.204	1.0329	0.8537	0.65814	0.63122	0.63621	0.63927
1.206	1.0327	0.85312	0.65767	0.63074	0.63571	0.63875
1.208	1.0324	0.85253	0.6572	0.63026	0.63521	0.63824
1.21	1.0322	0.85204	0.65674	0.62978	0.63471	0.63773
1.212	1.032	0.85162	0.65627	0.6293	0.63421	0.63721
1.214	1.0318	0.85119	0.65581	0.62883	0.63371	0.6367
1.216	1.0315	0.85077	0.65535	0.62835	0.63322	0.63619
1.218	1.0313	0.85034	0.65488	0.62787	0.63272	0.63568
1.22	1.0311	0.84991	0.65442	0.6274	0.63223	0.63518
1.222	1.0308	0.84949	0.65396	0.62693	0.63173	0.63467
1.224	1.0306	0.84906	0.6535	0.62645	0.63124	0.63416
1.226	1.0304	0.84864	0.65304	0.62598	0.63075	0.63366
1.228	1.0302	0.84821	0.65259	0.62551	0.63026	0.63316
1.23	1.0299	0.84779	0.65213	0.62504	0.62977	0.63266
1.232	1.0297	0.84737	0.65167	0.62458	0.62928	0.63216
1.234	1.0295	0.84695	0.65122	0.62411	0.6288	0.63166
1.236	1.0293	0.84652	0.65076	0.62364	0.62831	0.63116
1.238	1.029	0.8461	0.65031	0.62318	0.62783	0.63066
1.24	1.0288	0.84568	0.64986	0.62271	0.62734	0.63017
1.242	1.0286	0.84526	0.6494	0.62225	0.62686	0.62967
1.244	1.0284	0.84484	0.64895	0.62179	0.62638	0.62918
1.246	1.0281	0.84442	0.6485	0.62133	0.6259	0.62868
1.248	1.0279	0.844	0.64805	0.62087	0.62542	0.62819
1.25	1.0277	0.84358	0.6476	0.62041	0.62494	0.6277
1.252	1.0274	0.84316	0.64716	0.61995	0.62447	0.62721
1.254	1.0272	0.84274	0.64671	0.61949	0.62399	0.62673
1.256	1.027	0.84232	0.64626	0.61903	0.62352	0.62624
1.258	1.0267	0.84189	0.64582	0.61858	0.62304	0.62575
1.26	1.0265	0.84145	0.64537	0.61812	0.62257	0.62527
1.262	1.0263	0.841	0.64493	0.61767	0.6221	0.62478
1.264	1.0261	0.84055	0.64449	0.61722	0.62163	0.6243
1.266	1.0258	0.84008	0.64404	0.61677	0.62116	0.62382
1.268	1.0256	0.83961	0.6436	0.61632	0.62069	0.62334
1.27	1.0254	0.83913	0.64316	0.61587	0.62022	0.62286
1.272	1.0251	0.83865	0.64272	0.61542	0.61976	0.62238
1.274	1.0249	0.83816	0.64228	0.61497	0.61929	0.62191
1.276	1.0247	0.83766	0.64185	0.61452	0.61882	0.62143
1.278	1.0244	0.83715	0.64141	0.61407	0.61836	0.62095
1.28	1.0242	0.83664	0.64097	0.61363	0.6179	0.62048
1.282	1.024	0.83612	0.64054	0.61318	0.61744	0.62001
1.284	1.0237	0.83559	0.6401	0.61274	0.61698	0.61954
1.286	1.0235	0.83505	0.63967	0.6123	0.61652	0.61907
1.288	1.0233	0.83451	0.63923	0.61186	0.61606	0.6186
1.29	1.023	0.83397	0.6388	0.61142	0.6156	0.61813
1.292	1.0228	0.83341	0.63837	0.61098	0.61514	0.61766
1.294	1.0226	0.83285	0.63794	0.61054	0.61469	0.61719
1.296	1.0223	0.83228	0.63751	0.6101	0.61423	0.61673
1.298	1.022	0.83183	0.63708	0.60966	0.61378	0.61626
1.3	1.0217	0.83142	0.63665	0.60923	0.61333	0.6158
1.302	1.0214	0.83101	0.63622	0.60879	0.61288	0.61534
1.304	1.0212	0.8306	0.6358	0.60836	0.61242	0.61487
1.306	1.021	0.83019	0.63537	0.60792	0.61197	0.61441
1.308	1.0207	0.82978	0.63495	0.60749	0.61153	0.61395
1.31	1.0205	0.82937	0.63452	0.60706	0.61108	0.6135
1.312	1.0202	0.82897	0.6341	0.60663	0.61063	0.61304
1.314	1.02	0.82856	0.63367	0.6062	0.61018	0.61258
1.316	1.0198	0.82815	0.63325	0.60577	0.60974	0.61213
1.318	1.0195	0.82774	0.63283	0.60534	0.60929	0.61167
1.32	1.0193	0.82734	0.63241	0.60491	0.60885	0.61122
1.322	1.0191	0.82693	0.63199	0.60448	0.60841	0.61077
1.324	1.0188	0.82652	0.63157	0.60406	0.60797	0.61032
1.326	1.0186	0.82612	0.63115	0.60363	0.60753	0.60986
1.328	1.0183	0.82571	0.63073	0.60321	0.60709	0.60941
1.33	1.0181	0.8253	0.63032	0.60278	0.60665	0.60897
1.332	1.0179	0.8249	0.6299	0.60236	0.60621	0.60852
1.334	1.0176	0.82449	0.62949	0.60194	0.60577	0.60807
1.336	1.0174	0.82409	0.62907	0.60152	0.60534	0.60763
1.338	1.0171	0.82369	0.62866	0.6011	0.6049	0.60718
1.34	1.0169	0.82328	0.62824	0.60068	0.60447	0.60674
1.342	1.0167	0.82288	0.62783	0.60026	0.60404	0.6063
1.344	1.0164	0.82248	0.62742	0.59984	0.6036	0.60585
1.346	1.0162	0.82207	0.62701	0.59943	0.60317	0.60541
1.348	1.0159	0.82166	0.6266	0.59901	0.60274	0.60497
1.35	1.0157	0.82125	0.62619	0.5986	0.60231	0.60453
1.352	1.0154	0.82082	0.62578	0.59818	0.60188	0.6041
1.354	1.0152	0.82039	0.62537	0.59777	0.60146	0.60366
1.356	1.015	0.81995	0.62497	0.59736	0.60103	0.60322
1.358	1.0147	0.81951	0.62456	0.59694	0.6006	0.60279
1.36	1.0145	0.81906	0.62415	0.59653	0.60018	0.60235
1.362	1.0142	0.8186	0.62375	0.59612	0.59975	0.60192
1.364	1.014	0.81813	0.62334	0.59571	0.59933	0.60149
1.366	1.0137	0.81766	0.62294	0.59531	0.59891	0.60105
1.368	1.0135	0.81718	0.62254	0.5949	0.59849	0.60062
1.37	1.0133	0.8167	0.62213	0.59449	0.59806	0.60019
1.372	1.013	0.81621	0.62173	0.59408	0.59764	0.59976
1.374	1.0128	0.81571	0.62133	0.59368	0.59723	0.59934
1.376	1.0125	0.81521	0.62093	0.59327	0.59681	0.59891
1.378	1.0122	0.8147	0.62053	0.59287	0.59639	0.59848
1.38	1.0119	0.81418	0.62013	0.59247	0.59597	0.59806
1.382	1.0117	0.81366	0.61974	0.59207	0.59556	0.59763
1.384	1.0113	0.81314	0.61934	0.59166	0.59514	0.59721
1.386	1.011	0.81261	0.61894	0.59126	0.59473	0.59679
1.388	1.0107	0.81207	0.61855	0.59086	0.59431	0.59637
1.39	1.0104	0.81153	0.61815	0.59046	0.5939	0.59594
1.392	1.0101	0.81114	0.61776	0.59007	0.59349	0.59552
1.394	1.0099	0.81075	0.61736	0.58967	0.59308	0.5951
1.396	1.0097	0.81035	0.61697	0.58927	0.59267	0.59469
1.398	1.0094	0.80996	0.61658	0.58887	0.59226	0.59427
1.4	1.0092	0.80957	0.61619	0.58848	0.59185	0.59385
1.402	1.0089	0.80918	0.61579	0.58808	0.59144	0.59344
1.404	1.0087	0.80879	0.6154	0.58769	0.59104	0.59302
1.406	1.0084	0.8084	0.61501	0.5873	0.59063	0.59261
1.408	1.0082	0.80801	0.61463	0.58691	0.59023	0.59219
1.41	1.0079	0.80762	0.61424	0.58651	0.58982	0.59178
1.412	1.0077	0.80723	0.61385	0.58612	0.58942	0.59137
1.414	1.0074	0.80684	0.61346	0.58573	0.58902	0.59096
1.416	1.0072	0.80645	0.61308	0.58534	0.58862	0.59055
1.418	1.0069	0.80606	0.61269	0.58496	0.58821	0.59014
1.42	1.0067	0.80567	0.61231	0.58457	0.58781	0.58973
1.422	1.0064	0.80529	0.61192	0.58418	0.58741	0.58933
1.424	1.0062	0.8049	0.61154	0.58379	0.58702	0.58892
1.426	1.0059	0.80451	0.61116	0.58341	0.58662	0.58851
1.428	1.0057	0.80413	0.61077	0.58302	0.58622	0.58811
1.43	1.0054	0.80374	0.61039	0.58264	0.58582	0.5877
1.432	1.0052	0.80335	0.61001	0.58226	0.58543	0.5873
1.434	1.0049	0.80297	0.60963	0.58187	0.58503	0.5869
1.436	1.0047	0.80258	0.60925	0.58149	0.58464	0.5865
1.438	1.0044	0.8022	0.60887	0.58111	0.58425	0.5861
1.44	1.0042	0.80181	0.60849	0.58073	0.58385	0.5857
1.442	1.0039	0.80143	0.60812	0.58035	0.58346	0.5853
1.444	1.0037	0.80104	0.60774	0.57997	0.58307	0.5849
1.446	1.0034	0.80065	0.60736	0.57959	0.58268	0.5845
1.448	1.0031	0.80025	0.60699	0.57921	0.58229	0.58411
1.45	1.0029	0.79984	0.60661	0.57884	0.5819	0.58371
1.452	1.0026	0.79943	0.60624	0.57846	0.58152	0.58331
1.454	1.0024	0.79901	0.60586	0.57809	0.58113	0.58292
1.456	1.0021	0.79858	0.60549	0.57771	0.58074	0.58253
1.458	1.0019	0.79815	0.60512	0.57734	0.58036	0.58213
1.46	1.0016	0.79772	0.60475	0.57696	0.57997	0.58174
1.462	1.0014	0.79727	0.60437	0.57659	0.57959	0.58135
1.464	1.0011	0.79683	0.604	0.57622	0.5792	0.58096
1.466	1.0008	0.79637	0.60363	0.57585	0.57882	0.58057
1.468	1.0005	0.79591	0.60326	0.57548	0.57844	0.58018
1.47	1.0002	0.79545	0.6029	0.57511	0.57806	0.57979
1.472	0.99988	0.79498	0.60253	0.57474	0.57768	0.57941
1.474	0.99954	0.79451	0.60216	0.57437	0.5773	0.57902
1.476	0.99919	0.79402	0.60179	0.574	0.57692	0.57863
1.478	0.99883	0.79354	0.60143	0.57363	0.57654	0.57825
1.48	0.99852	0.79305	0.60106	0.57327	0.57616	0.57786
1.482	0.99826	0.79255	0.6007	0.5729	0.57579	0.57748
1.484	0.998	0.79205	0.60033	0.57253	0.57541	0.5771
1.486	0.99774	0.79155	0.59997	0.57217	0.57504	0.57671
1.488	0.99749	0.79104	0.59961	0.57181	0.57466	0.57633
1.49	0.99723	0.79054	0.59924	0.57144	0.57429	0.57595
1.492	0.99697	0.79016	0.59888	0.57108	0.57391	0.57557
1.494	0.99671	0.78979	0.59852	0.57072	0.57354	0.57519
1.496	0.99645	0.78942	0.59816	0.57036	0.57317	0.57482
1.498	0.9962	0.78904	0.5978	0.57	0.5728	0.57444
1.5	0.99594	0.78867	0.59744	0.56964	0.57243	0.57406
1.502	0.99568	0.7883	0.59708	0.56928	0.57206	0.57368
1.504	0.99543	0.78793	0.59672	0.56892	0.57169	0.57331
1.506	0.99517	0.78755	0.59636	0.56856	0.57132	0.57293
1.508	0.99491	0.78718	0.59601	0.5682	0.57095	0.57256
1.51	0.99465	0.78681	0.59565	0.56785	0.57059	0.57219
1.512	0.9944	0.78644	0.5953	0.56749	0.57022	0.57181
1.514	0.99414	0.78607	0.59494	0.56713	0.56986	0.57144
1.516	0.99388	0.7857	0.59459	0.56678	0.56949	0.57107
1.518	0.99363	0.78533	0.59423	0.56642	0.56913	0.5707
1.52	0.99337	0.78496	0.59388	0.56607	0.56876	0.57033
1.522	0.99311	0.7846	0.59352	0.56572	0.5684	0.56996
1.524	0.99286	0.78423	0.59317	0.56537	0.56804	0.56959
1.526	0.9926	0.78386	0.59282	0.56501	0.56768	0.56923
1.528	0.99234	0.78349	0.59247	0.56466	0.56732	0.56886
1.53	0.99208	0.78313	0.59212	0.56431	0.56696	0.56849
1.532	0.99182	0.78276	0.59177	0.56396	0.5666	0.56813
1.534	0.99156	0.78239	0.59142	0.56361	0.56624	0.56776
1.536	0.99131	0.78203	0.59107	0.56327	0.56588	0.5674
1.538	0.99105	0.78166	0.59072	0.56292	0.56552	0.56704
1.54	0.99079	0.7813	0.59037	0.56257	0.56517	0.56667
1.542	0.99053	0.78093	0.59003	0.56222	0.56481	0.56631
1.544	0.99027	0.78057	0.58968	0.56188	0.56445	0.56595
1.546	0.99001	0.7802	0.58933	0.56153	0.5641	0.56559
1.548	0.98975	0.77984	0.58899	0.56119	0.56374	0.56523
1.55	0.98949	0.77946	0.58864	0.56084	0.56339	0.56487
1.552	0.98922	0.77908	0.5883	0.5605	0.56304	0.56451
1.554	0.98896	0.7787	0.58796	0.56016	0.56269	0.56415
1.556	0.98869	0.77831	0.58761	0.55981	0.56233	0.56379
1.558	0.9884	0.77791	0.58727	0.55947	0.56198	0.56344
1.56	0.9881	0.77751	0.58693	0.55913	0.56163	0.56308
1.562	0.98779	0.77711	0.58659	0.55879	0.56128	0.56273
1.564	0.98747	0.7767	0.58625	0.55845	0.56093	0.56237
1.566	0.98714	0.77628	0.58591	0.55811	0.56059	0.56202
1.568	0.98679	0.77586	0.58557	0.55777	0.56024	0.56166
1.57	0.98643	0.77544	0.58523	0.55743	0.55989	0.56131
1.572	0.98607	0.77501	0.58489	0.5571	0.55954	0.56096
1.574	0.98569	0.77457	0.58455	0.55676	0.5592	0.56061
1.576	0.98538	0.77414	0.58421	0.55642	0.55885	0.56026
1.578	0.98511	0.77369	0.58388	0.55609	0.55851	0.55991
1.58	0.98485	0.77324	0.58354	0.55575	0.55817	0.55956
1.582	0.98459	0.77279	0.5832	0.55542	0.55782	0.55921
1.584	0.98432	0.77233	0.58287	0.55508	0.55748	0.55886
1.586	0.98406	0.77187	0.58253	0.55475	0.55714	0.55851
1.588	0.98379	0.77141	0.5822	0.55442	0.5568	0.55817
1.59	0.98353	0.77094	0.58186	0.55409	0.55645	0.55782
1.592	0.98326	0.77046	0.58153	0.55375	0.55611	0.55748
1.594	0.983	0.76998	0.5812	0.55342	0.55577	0.55713
1.596	0.98274	0.7695	0.58087	0.55309	0.55544	0.55679
1.598	0.98247	0.76908	0.58054	0.55276	0.5551	0.55644
1.6	0.98221	0.76872	0.5802	0.55243	0.55476	0.5561
1.602	0.98195	0.76837	0.57987	0.5521	0.55442	0.55576
1.604	0.98168	0.76802	0.57954	0.55178	0.55409	0.55541
1.606	0.98142	0.76767	0.57921	0.55145	0.55375	0.55507
1.608	0.98116	0.76731	0.57888	0.55112	0.55341	0.55473
1.61	0.98089	0.76696	0.57856	0.55079	0.55308	0.55439
1.612	0.98063	0.76661	0.57823	0.55047	0.55274	0.55405
1.614	0.98037	0.76626	0.5779	0.55014	0.55241	0.55371
1.616	0.98011	0.76591	0.57757	0.54982	0.55208	0.55338
1.618	0.97984	0.76556	0.57725	0.54949	0.55175	0.55304
1.62	0.97958	0.76521	0.57692	0.54917	0.55141	0.5527
1.622	0.97932	0.76486	0.5766	0.54885	0.55108	0.55237
1.624	0.97906	0.76451	0.57627	0.54852	0.55075	0.55203
1.626	0.97879	0.76416	0.57595	0.5482	0.55042	0.5517
1.628	0.97853	0.76381	0.57562	0.54788	0.55009	0.55136
1.63	0.97827	0.76346	0.5753	0.54756	0.54976	0.55103
1.632	0.978	0.76311	0.57498	0.54724	0.54943	0.55069
1.634	0.97774	0.76277	0.57466	0.54692	0.54911	0.55036
1.636	0.97748	0.76242	0.57433	0.5466	0.54878	0.55003
1.638	0.97721	0.76207	0.57401	0.54628	0.54845	0.5497
1.64	0.97695	0.76173	0.57369	0.54596	0.54813	0.54937
1.642	0.97668	0.76138	0.57337	0.54564	0.5478	0.54904
1.644	0.97642	0.76103	0.57305	0.54533	0.54748	0.54871
1.646	0.97615	0.76069	0.57273	0.54501	0.54715	0.54838
1.648	0.97589	0.76034	0.57241	0.54469	0.54683	0.54805
1.65	0.97562	0.76	0.5721	0.54438	0.5465	0.54772
1.652	0.97536	0.75965	0.57178	0.54406	0.54618	0.54739
1.654	0.97508	0.75931	0.57146	0.54375	0.54586	0.54707
1.656	0.9748	0.75897	0.57114	0.54343	0.54554	0.54674
1.658	0.97451	0.75862	0.57083	0.54312	0.54522	0.54641
1.66	0.97421	0.75828	0.57051	0.54281	0.5449	0.54609
1.662	0.97389	0.75793	0.5702	0.5425	0.54458	0.54577
1.664	0.97357	0.75757	0.56988	0.54218	0.54426	0.54544
1.666	0.97324	0.75721	0.56957	0.54187	0.54394	0.54512
1.668	0.97289	0.75685	0.56925	0.54156	0.54362	0.54479
1.67	0.97254	0.75648	0.56894	0.54125	0.5433	0.54447
1.672	0.97217	0.7561	0.56863	0.54094	0.54299	0.54415
1.674	0.9718	0.75572	0.56832	0.54063	0.54267	0.54383
1.676	0.97141	0.75534	0.568	0.54032	0.54235	0.54351
1.678	0.97106	0.75495	0.56769	0.54001	0.54204	0.54319
1.68	0.97079	0.75456	0.56738	0.53971	0.54172	0.54287
1.682	0.97053	0.75416	0.56707	0.5394	0.54141	0.54255
1.684	0.97026	0.75376	0.56676	0.53909	0.54109	0.54223
1.686	0.96999	0.75336	0.56645	0.53879	0.54078	0.54192
1.688	0.96972	0.75295	0.56614	0.53848	0.54047	0.5416
1.69	0.96945	0.75254	0.56584	0.53817	0.54016	0.54128
1.692	0.96919	0.75212	0.56553	0.53787	0.53984	0.54097
1.694	0.96892	0.7517	0.56522	0.53757	0.53953	0.54065
1.696	0.96865	0.75127	0.56491	0.53726	0.53922	0.54033
1.698	0.96838	0.75085	0.56461	0.53696	0.53891	0.54002
1.7	0.96811	0.75041	0.5643	0.53666	0.5386	0.53971
1.702	0.96785	0.74998	0.56399	0.53635	0.53829	0.53939
1.704	0.96758	0.74954	0.56369	0.53605	0.53798	0.53908
1.706	0.96731	0.7491	0.56339	0.53575	0.53768	0.53877
1.708	0.96704	0.74865	0.56308	0.53545	0.53737	0.53846
1.71	0.96678	0.7482	0.56278	0.53515	0.53706	0.53814
1.712	0.96651	0.74775	0.56247	0.53485	0.53675	0.53783
1.714	0.96624	0.74738	0.56217	0.53455	0.53645	0.53752
1.716	0.96598	0.74705	0.56187	0.53425	0.53614	0.53721
1.718	0.96571	0.74671	0.56157	0.53395	0.53584	0.5369
1.72	0.96544	0.74638	0.56127	0.53365	0.53553	0.5366
1.722	0.96518	0.74605	0.56096	0.53336	0.53523	0.53629
1.724	0.96491	0.74572	0.56066	0.53306	0.53493	0.53598
1.726	0.96465	0.74539	0.56036	0.53276	0.53462	0.53567
1.728	0.96438	0.74506	0.56006	0.53247	0.53432	0.53537
1.73	0.96411	0.74473	0.55977	0.53217	0.53402	0.53506
1.732	0.96385	0.7444	0.55947	0.53188	0.53372	0.53476
1.734	0.96358	0.74407	0.55917	0.53158	0.53342	0.53445
1.736	0.96331	0.74374	0.55887	0.53129	0.53312	0.53415
1.738	0.96305	0.74342	0.55857	0.531	0.53282	0.53384
1.74	0.96278	0.74309	0.55828	0.5307	0.53252	0.53354
1.742	0.96251	0.74276	0.55798	0.53041	0.53222	0.53324
1.744	0.96225	0.74243	0.55768	0.53012	0.53192	0.53293
1.746	0.96198	0.74211	0.55739	0.52983	0.53162	0.53263
1.748	0.96171	0.74178	0.55709	0.52953	0.53132	0.53233
1.75	0.96144	0.74145	0.5568	0.52924	0.53103	0.53203
1.752	0.96117	0.74113	0.55651	0.52895	0.53073	0.53173
1.754	0.96091	0.7408	0.55621	0.52866	0.53043	0.53143
1.756	0.96064	0.74048	0.55592	0.52837	0.53014	0.53113
1.758	0.96037	0.74015	0.55563	0.52809	0.52984	0.53083
1.76	0.9601	0.73983	0.55533	0.5278	0.52955	0.53053
1.762	0.95983	0.7395	0.55504	0.52751	0.52925	0.53024
1.764	0.95954	0.73918	0.55475	0.52722	0.52896	0.52994
1.766	0.95925	0.73886	0.55446	0.52693	0.52867	0.52964
1.768	0.95895	0.73853	0.55417	0.52665	0.52837	0.52934
1.77	0.95864	0.73821	0.55388	0.52636	0.52808	0.52905
1.772	0.95832	0.73789	0.55359	0.52608	0.52779	0.52875
1.774	0.958	0.73756	0.5533	0.52579	0.5275	0.52846
1.776	0.95766	0.73724	0.55301	0.52551	0.52721	0.52816
1.778	0.95731	0.73692	0.55272	0.52522	0.52692	0.52787
1.78	0.95696	0.7366	0.55243	0.52494	0.52663	0.52758
1.782	0.9566	0.73627	0.55214	0.52465	0.52634	0.52728
1.784	0.95623	0.73594	0.55186	0.52437	0.52605	0.52699
1.786	0.95585	0.73561	0.55157	0.52409	0.52576	0.5267
1.788	0.95546	0.73527	0.55128	0.52381	0.52547	0.52641
1.79	0.95513	0.73493	0.551	0.52353	0.52519	0.52612
1.792	0.95486	0.73459	0.55071	0.52324	0.5249	0.52583
1.794	0.95459	0.73424	0.55043	0.52296	0.52461	0.52554
1.796	0.95432	0.73388	0.55014	0.52268	0.52433	0.52525
1.798	0.95405	0.73353	0.54986	0.5224	0.52404	0.52496
1.8	0.95378	0.73317	0.54958	0.52212	0.52376	0.52467
1.802	0.95351	0.7328	0.54929	0.52184	0.52347	0.52438
1.804	0.95324	0.73243	0.54901	0.52157	0.52319	0.52409
1.806	0.95297	0.73206	0.54873	0.52129	0.5229	0.52381
1.808	0.9527	0.73169	0.54844	0.52101	0.52262	0.52352
1.81	0.95243	0.73131	0.54816	0.52073	0.52234	0.52323
1.812	0.95217	0.73092	0.54788	0.52046	0.52205	0.52295
1.814	0.9519	0.73054	0.5476	0.52018	0.52177	0.52266
1.816	0.95163	0.73015	0.54732	0.5199	0.52149	0.52238
1.818	0.95136	0.72976	0.54704	0.51963	0.52121	0.52209
1.82	0.95109	0.72936	0.54676	0.51935	0.52093	0.52181
1.822	0.95082	0.72896	0.54648	0.51908	0.52065	0.52152
1.824	0.95055	0.72856	0.5462	0.5188	0.52037	0.52124
1.826	0.95029	0.72815	0.54592	0.51853	0.52009	0.52096
1.828	0.95002	0.72774	0.54564	0.51826	0.51981	0.52068
1.83	0.94975	0.72733	0.54537	0.51798	0.51953	0.52039
1.832	0.94948	0.72692	0.54509	0.51771	0.51926	0.52011
1.834	0.94922	0.7265	0.54481	0.51744	0.51898	0.51983
1.836	0.94895	0.72608	0.54454	0.51717	0.5187	0.51955
1.838	0.94868	0.72567	0.54426	0.5169	0.51842	0.51927
1.84	0.94841	0.72536	0.54399	0.51663	0.51815	0.51899
1.842	0.94815	0.72505	0.54371	0.51635	0.51787	0.51871
1.844	0.94788	0.72474	0.54343	0.51608	0.5176	0.51844
1.846	0.94761	0.72443	0.54316	0.51581	0.51732	0.51816
1.848	0.94734	0.72412	0.54289	0.51555	0.51705	0.51788
1.85	0.94708	0.72382	0.54261	0.51528	0.51677	0.5176
1.852	0.94681	0.72351	0.54234	0.51501	0.5165	0.51733
1.854	0.94654	0.7232	0.54207	0.51474	0.51623	0.51705
1.856	0.94627	0.72289	0.54179	0.51447	0.51595	0.51677
1.858	0.946	0.72258	0.54152	0.51421	0.51568	0.5165
1.86	0.94573	0.72227	0.54125	0.51394	0.51541	0.51622
1.862	0.94546	0.72197	0.54098	0.51367	0.51514	0.51595
1.864	0.94519	0.72166	0.54071	0.51341	0.51487	0.51567
1.866	0.94492	0.72136	0.54044	0.51314	0.5146	0.5154
1.868	0.94466	0.72105	0.54017	0.51288	0.51433	0.51513
1.87	0.94439	0.72074	0.5399	0.51261	0.51406	0.51485
1.872	0.94412	0.72044	0.53963	0.51235	0.51379	0.51458
1.874	0.94385	0.72013	0.53936	0.51208	0.51352	0.51431
1.876	0.94358	0.71983	0.53909	0.51182	0.51325	0.51404
1.878	0.94331	0.71953	0.53882	0.51156	0.51298	0.51377
1.88	0.94304	0.71922	0.53855	0.51129	0.51271	0.5135
1.882	0.94276	0.71892	0.53829	0.51103	0.51245	0.51323
1.884	0.94248	0.71862	0.53802	0.51077	0.51218	0.51296
1.886	0.94218	0.71831	0.53775	0.51051	0.51191	0.51269
1.888	0.94188	0.71801	0.53749	0.51025	0.51165	0.51242
1.89	0.94158	0.71771	0.53722	0.50998	0.51138	0.51215
1.892	0.94126	0.71741	0.53696	0.50972	0.51111	0.51188
1.894	0.94094	0.7171	0.53669	0.50946	0.51085	0.51161
1.896	0.94061	0.7168	0.53643	0.5092	0.51059	0.51135
1.898	0.94027	0.7165	0.53616	0.50895	0.51032	0.51108
1.9	0.93992	0.7162	0.5359	0.50869	0.51006	0.51081
1.902	0.93957	0.7159	0.53563	0.50843	0.50979	0.51055
1.904	0.93921	0.7156	0.53537	0.50817	0.50953	0.51028
1.906	0.93884	0.7153	0.53511	0.50791	0.50927	0.51001
1.908	0.93847	0.715	0.53484	0.50765	0.50901	0.50975
1.91	0.93808	0.7147	0.53458	0.5074	0.50875	0.50949
1.912	0.93772	0.7144	0.53432	0.50714	0.50848	0.50922
1.914	0.93745	0.71409	0.53406	0.50688	0.50822	0.50896
1.916	0.93718	0.71379	0.5338	0.50663	0.50796	0.50869
1.918	0.93691	0.71348	0.53354	0.50637	0.5077	0.50843
1.92	0.93664	0.71316	0.53328	0.50612	0.50744	0.50817
1.922	0.93637	0.71284	0.53302	0.50586	0.50718	0.50791
1.924	0.9361	0.71252	0.53276	0.50561	0.50693	0.50765
1.926	0.93583	0.7122	0.5325	0.50536	0.50667	0.50738
1.928	0.93556	0.71187	0.53224	0.5051	0.50641	0.50712
1.93	0.9353	0.71154	0.53198	0.50485	0.50615	0.50686
1.932	0.93503	0.71121	0.53172	0.5046	0.50589	0.5066
1.934	0.93476	0.71087	0.53146	0.50434	0.50564	0.50634
1.936	0.93449	0.71053	0.53121	0.50409	0.50538	0.50608
1.938	0.93423	0.71019	0.53095	0.50384	0.50512	0.50582
1.94	0.93396	0.70984	0.53069	0.50359	0.50487	0.50557
1.942	0.93369	0.70949	0.53044	0.50334	0.50461	0.50531
1.944	0.93342	0.70914	0.53018	0.50309	0.50436	0.50505
1.946	0.93316	0.70879	0.52992	0.50284	0.5041	0.50479
1.948	0.93289	0.70843	0.52967	0.50259	0.50385	0.50454
1.95	0.93262	0.70807	0.52941	0.50234	0.50359	0.50428
1.952	0.93236	0.7077	0.52916	0.50209	0.50334	0.50402
1.954	0.93209	0.70733	0.52891	0.50184	0.50309	0.50377
1.956	0.93182	0.70697	0.52865	0.50159	0.50284	0.50351
1.958	0.93156	0.70659	0.5284	0.50134	0.50258	0.50326
1.96	0.93129	0.70622	0.52815	0.50109	0.50233	0.503
1.962	0.93102	0.70584	0.52789	0.50085	0.50208	0.50275
1.964	0.93075	0.70546	0.52764	0.5006	0.50183	0.50249
1.966	0.93049	0.70508	0.52739	0.50035	0.50158	0.50224
1.968	0.93022	0.70469	0.52714	0.50011	0.50133	0.50199
1.97	0.92995	0.7043	0.52688	0.49986	0.50108	0.50174
1.972	0.92968	0.70391	0.52663	0.49962	0.50083	0.50148
1.974	0.92942	0.70354	0.52638	0.49937	0.50058	0.50123
1.976	0.92915	0.70325	0.52613	0.49913	0.50033	0.50098
1.978	0.92888	0.70296	0.52588	0.49888	0.50008	0.50073
1.98	0.92861	0.70267	0.52563	0.49864	0.49983	0.50048
1.982	0.92834	0.70239	0.52538	0.49839	0.49958	0.50023
1.984	0.92807	0.7021	0.52513	0.49815	0.49934	0.49998
1.986	0.92781	0.70181	0.52488	0.49791	0.49909	0.49973
1.988	0.92754	0.70152	0.52464	0.49766	0.49884	0.49948
1.99	0.92727	0.70124	0.52439	0.49742	0.4986	0.49923
1.992	0.927	0.70095	0.52414	0.49718	0.49835	0.49898
1.994	0.92673	0.70066	0.52389	0.49694	0.4981	0.49873
1.996	0.92647	0.70038	0.52365	0.4967	0.49786	0.49848
1.998	0.9262	0.70009	0.5234	0.49646	0.49761	0.49824
2	0.92593	0.69981	0.52315	0.49622	0.49737	0.49799

